The phenotypic expansion and its boundaries

The development of sport performances in the future is a subject of myth and disagreement among experts. As arguments favoring and opposing such methodology were discussed, other publications empirically showed that the past development of performances followed a non linear trend. Other works, while deeply exploring the conditions leading to world records, highlighted that performance is tied to the economical and geopolitical context. Here we investigated the following human boundaries: development of performances with time in Olympic and non-Olympic events, development of sport performances with aging among humans and others species (greyhounds, thoroughbreds, mice). Development of performances from a broader point of view (demography & lifespan) in a specific sub-system centered on primary energy was also investigated. We show that the physiological developments are limited with time. Three major and direct determinants of sport performance are age, technology and climatic conditions (temperature). However, all observed developments are related to the international context including the efficient use of primary energies. This last parameter is a major indirect propeller of performance development. We show that when physiological and societal performance indicators such as lifespan and population density depend on primary energies, the energy source, competition and mobility are key parameters for achieving long term sustainable trajectories. Otherwise, the vast majority (98.7%) of the studied trajectories reaches 0 before 15 generations, due to the consumption of fossil energy and a low mobility rate. This led us to consider that in the present turbulent economical context and given the upcoming energy crisis, societal and physical performances are not expected to grow continuously.

==> Fig55.txt <==
1960 44.23878049
1961 44.53487805
1962 44.81946341
1963 45.10056098
1964 45.38865854
1965 45.7012439
1966 46.05280488
1967 46.45280488
1968 46.90526829
1969 47.41070732
1970 47.96163415
1971 48.54709756
1972 49.15063415
1973 49.75921951
1974 50.36739024
1975 50.97707317
1976 51.59519512
1977 52.23019512
1978 52.88407317
1979 53.55087805
1980 54.22619512
1981 54.90317073
1982 55.57039024
1983 56.21192683
1984 56.81278049
1985 57.37439024
1986 57.90460976
1987 58.39882927
1988 58.83197561
1989 59.16853659
1990 59.34404878
1991 59.29258537
1992 58.97678049
1993 58.38473171
1994 57.5235122
1995 56.39373171
1996 55.008
1997 53.44180488
1998 51.79453659
1999 50.16207317
2000 48.67021951
2001 47.4397561
2002 46.52797561
2003 45.96173171
2004 45.74697561
2005 45.86019512
2006 46.2394878
2007 46.7695122
2008 47.34192683
2009 47.88882927


==> Fig55b.txt <==
1960 46.36241463
1961 47.013
1962 47.6522439
1963 48.2697561
1964 48.86058537
1965 49.4287561
1966 49.98168293
1967 50.5332439
1968 51.09185366
1969 51.66097561
1970 52.23658537
1971 52.8142439
1972 53.38595122
1973 53.9457561
1974 54.49214634
1975 55.03112195
1976 55.57268293
1977 56.12080488
1978 56.67195122
1979 57.21658537
1980 57.74017073
1981 58.22865854
1982 58.6625122
1983 59.02726829
1984 59.31039024
1985 59.50992683
1986 59.63034146
1987 59.67873171
1988 59.65614634
1989 59.55268293
1990 59.33995122
1991 58.97958537
1992 58.46312195
1993 57.79958537
1994 57.01746341
1995 56.14921951
1996 55.23631707
1997 54.33712195
1998 53.51197561
1999 52.81321951
2000 52.29963415
2001 52.01807317
2002 51.96595122
2003 52.1272439
2004 52.48392683
2005 53.00956098
2006 53.66219512
2007 54.38602439
2008 55.12421951
2009 55.83936585


==> Fig55c.txt <==
1960 49.03629268
1961 49.42980488
1962 49.81329268
1963 50.1957561
1964 50.5817561
1965 50.97182927
1966 51.36302439
1967 51.74941463
1968 52.126
1969 52.49326829
1970 52.85068293
1971 53.19665854
1972 53.53463415
1973 53.87204878
1974 54.21590244
1975 54.57919512
1976 54.97695122
1977 55.41473171
1978 55.89507317
1979 56.4135122
1980 56.97002439
1981 57.55960976
1982 58.1657561
1983 58.76792683
1984 59.34570732
1985 59.88507317
1986 60.37602439
1987 60.80714634
1988 61.1624878
1989 61.41860976
1990 61.54960976
1991 61.53153659
1992 61.35692683
1993 61.02485366
1994 60.53882927
1995 59.88741463
1996 59.06270732
1997 58.09112195
1998 57.01760976
1999 55.89253659
2000 54.77631707
2001 53.72731707
2002 52.79241463
2003 52.01343902
2004 51.4252439
2005 51.05968293
2006 50.92965854
2007 51.00365854
2008 51.24021951
2009 51.61131707


==> Figure39-A2.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  4.9851849e-001
  2.0000000e-003  6.7596763e-001
  3.0000000e-003  8.0656738e-001
  4.0000000e-003  9.1331250e-001
  5.0000000e-003  1.0049383e+000
  6.0000000e-003  1.0858713e+000
  7.0000000e-003  1.1587192e+000
  8.0000000e-003  1.2251707e+000
  9.0000000e-003  1.2863929e+000
  1.0000000e-002  1.3432330e+000
  1.1000000e-002  1.3963283e+000
  1.2000000e-002  1.4461733e+000
  1.3000000e-002  1.4931604e+000
  1.4000000e-002  1.5376074e+000
  1.5000000e-002  1.5797762e+000
  1.6000000e-002  1.6198855e+000
  1.7000000e-002  1.6581202e+000
  1.8000000e-002  1.6946384e+000
  1.9000000e-002  1.7295767e+000
  2.0000000e-002  1.7630539e+000
  2.1000000e-002  1.7951741e+000
  2.2000000e-002  1.8260294e+000
  2.3000000e-002  1.8557016e+000
  2.4000000e-002  1.8842636e+000
  2.5000000e-002  1.9117811e+000
  2.6000000e-002  1.9383133e+000
  2.7000000e-002  1.9639138e+000
  2.8000000e-002  1.9886313e+000
  2.9000000e-002  2.0125104e+000
  3.0000000e-002  2.0355918e+000
  3.1000000e-002  2.0579132e+000
  3.2000000e-002  2.0795090e+000
  3.3000000e-002  2.1004111e+000
  3.4000000e-002  2.1206492e+000
  3.5000000e-002  2.1402508e+000
  3.6000000e-002  2.1592415e+000
  3.7000000e-002  2.1776451e+000
  3.8000000e-002  2.1954840e+000
  3.9000000e-002  2.2127792e+000
  4.0000000e-002  2.2295502e+000
  4.1000000e-002  2.2458155e+000
  4.2000000e-002  2.2615925e+000
  4.3000000e-002  2.2768977e+000
  4.4000000e-002  2.2917464e+000
  4.5000000e-002  2.3061534e+000
  4.6000000e-002  2.3201325e+000
  4.7000000e-002  2.3336969e+000
  4.8000000e-002  2.3468591e+000
  4.9000000e-002  2.3596309e+000
  5.0000000e-002  2.3720237e+000
  5.1000000e-002  2.3840482e+000
  5.2000000e-002  2.3957148e+000
  5.3000000e-002  2.4070331e+000
  5.4000000e-002  2.4180127e+000
  5.5000000e-002  2.4286625e+000
  5.6000000e-002  2.4389910e+000
  5.7000000e-002  2.4490065e+000
  5.8000000e-002  2.4587169e+000
  5.9000000e-002  2.4681297e+000
  6.0000000e-002  2.4772523e+000
  6.1000000e-002  2.4860916e+000
  6.2000000e-002  2.4946543e+000
  6.3000000e-002  2.5029470e+000
  6.4000000e-002  2.5109759e+000
  6.5000000e-002  2.5187469e+000
  6.6000000e-002  2.5262659e+000
  6.7000000e-002  2.5335385e+000
  6.8000000e-002  2.5405701e+000
  6.9000000e-002  2.5473659e+000
  7.0000000e-002  2.5539309e+000
  7.1000000e-002  2.5602701e+000
  7.2000000e-002  2.5663881e+000
  7.3000000e-002  2.5722896e+000
  7.4000000e-002  2.5779789e+000
  7.5000000e-002  2.5834604e+000
  7.6000000e-002  2.5887382e+000
  7.7000000e-002  2.5938164e+000
  7.8000000e-002  2.5986989e+000
  7.9000000e-002  2.6033895e+000
  8.0000000e-002  2.6078919e+000
  8.1000000e-002  2.6122096e+000
  8.2000000e-002  2.6163463e+000
  8.3000000e-002  2.6203052e+000
  8.4000000e-002  2.6240897e+000
  8.5000000e-002  2.6277030e+000
  8.6000000e-002  2.6311483e+000
  8.7000000e-002  2.6344285e+000
  8.8000000e-002  2.6375466e+000
  8.9000000e-002  2.6405056e+000
  9.0000000e-002  2.6433083e+000
  9.1000000e-002  2.6459574e+000
  9.2000000e-002  2.6484556e+000
  9.3000000e-002  2.6508055e+000
  9.4000000e-002  2.6530097e+000
  9.5000000e-002  2.6550707e+000
  9.6000000e-002  2.6569908e+000
  9.7000000e-002  2.6587726e+000
  9.8000000e-002  2.6604183e+000
  9.9000000e-002  2.6619301e+000
  1.0000000e-001  2.6633104e+000
  1.0100000e-001  2.6645613e+000
  1.0200000e-001  2.6656849e+000
  1.0300000e-001  2.6666832e+000
  1.0400000e-001  2.6675584e+000
  1.0500000e-001  2.6683124e+000
  1.0600000e-001  2.6689472e+000
  1.0700000e-001  2.6694647e+000
  1.0800000e-001  2.6698667e+000
  1.0900000e-001  2.6701550e+000
  1.1000000e-001  2.6703316e+000
  1.1100000e-001  2.6703981e+000
  1.1200000e-001  2.6703562e+000
  1.1300000e-001  2.6702077e+000
  1.1400000e-001  2.6699542e+000
  1.1500000e-001  2.6695973e+000
  1.1600000e-001  2.6691387e+000
  1.1700000e-001  2.6685798e+000
  1.1800000e-001  2.6679223e+000
  1.1900000e-001  2.6671676e+000
  1.2000000e-001  2.6663172e+000
  1.2100000e-001  2.6653726e+000
  1.2200000e-001  2.6643351e+000
  1.2300000e-001  2.6632063e+000
  1.2400000e-001  2.6619874e+000
  1.2500000e-001  2.6606798e+000
  1.2600000e-001  2.6592849e+000
  1.2700000e-001  2.6578040e+000
  1.2800000e-001  2.6562382e+000
  1.2900000e-001  2.6545890e+000
  1.3000000e-001  2.6528575e+000
  1.3100000e-001  2.6510450e+000
  1.3200000e-001  2.6491526e+000
  1.3300000e-001  2.6471815e+000
  1.3400000e-001  2.6451329e+000
  1.3500000e-001  2.6430080e+000
  1.3600000e-001  2.6408078e+000
  1.3700000e-001  2.6385335e+000
  1.3800000e-001  2.6361861e+000
  1.3900000e-001  2.6337668e+000
  1.4000000e-001  2.6312765e+000
  1.4100000e-001  2.6287163e+000
  1.4200000e-001  2.6260873e+000
  1.4300000e-001  2.6233904e+000
  1.4400000e-001  2.6206266e+000
  1.4500000e-001  2.6177969e+000
  1.4600000e-001  2.6149022e+000
  1.4700000e-001  2.6119436e+000
  1.4800000e-001  2.6089219e+000
  1.4900000e-001  2.6058381e+000
  1.5000000e-001  2.6026930e+000
  1.5100000e-001  2.5994876e+000
  1.5200000e-001  2.5962227e+000
  1.5300000e-001  2.5928992e+000
  1.5400000e-001  2.5895179e+000
  1.5500000e-001  2.5860798e+000
  1.5600000e-001  2.5825856e+000
  1.5700000e-001  2.5790361e+000
  1.5800000e-001  2.5754322e+000
  1.5900000e-001  2.5717746e+000
  1.6000000e-001  2.5680642e+000
  1.6100000e-001  2.5643017e+000
  1.6200000e-001  2.5604878e+000
  1.6300000e-001  2.5566234e+000
  1.6400000e-001  2.5527092e+000
  1.6500000e-001  2.5487459e+000
  1.6600000e-001  2.5447342e+000
  1.6700000e-001  2.5406748e+000
  1.6800000e-001  2.5365685e+000
  1.6900000e-001  2.5324160e+000
  1.7000000e-001  2.5282179e+000
  1.7100000e-001  2.5239749e+000
  1.7200000e-001  2.5196877e+000
  1.7300000e-001  2.5153569e+000
  1.7400000e-001  2.5109832e+000
  1.7500000e-001  2.5065673e+000
  1.7600000e-001  2.5021098e+000
  1.7700000e-001  2.4976113e+000
  1.7800000e-001  2.4930724e+000
  1.7900000e-001  2.4884937e+000
  1.8000000e-001  2.4838759e+000
  1.8100000e-001  2.4792196e+000
  1.8200000e-001  2.4745253e+000
  1.8300000e-001  2.4697936e+000
  1.8400000e-001  2.4650251e+000
  1.8500000e-001  2.4602204e+000
  1.8600000e-001  2.4553801e+000
  1.8700000e-001  2.4505046e+000
  1.8800000e-001  2.4455946e+000
  1.8900000e-001  2.4406505e+000
  1.9000000e-001  2.4356730e+000
  1.9100000e-001  2.4306625e+000
  1.9200000e-001  2.4256196e+000
  1.9300000e-001  2.4205448e+000
  1.9400000e-001  2.4154386e+000
  1.9500000e-001  2.4103016e+000
  1.9600000e-001  2.4051341e+000
  1.9700000e-001  2.3999367e+000
  1.9800000e-001  2.3947100e+000
  1.9900000e-001  2.3894543e+000
  2.0000000e-001  2.3841702e+000
  2.0100000e-001  2.3788582e+000
  2.0200000e-001  2.3735186e+000
  2.0300000e-001  2.3681520e+000
  2.0400000e-001  2.3627589e+000
  2.0500000e-001  2.3573396e+000
  2.0600000e-001  2.3518946e+000
  2.0700000e-001  2.3464245e+000
  2.0800000e-001  2.3409295e+000
  2.0900000e-001  2.3354101e+000
  2.1000000e-001  2.3298668e+000
  2.1100000e-001  2.3243001e+000
  2.1200000e-001  2.3187102e+000
  2.1300000e-001  2.3130976e+000
  2.1400000e-001  2.3074628e+000
  2.1500000e-001  2.3018061e+000
  2.1600000e-001  2.2961280e+000
  2.1700000e-001  2.2904288e+000
  2.1800000e-001  2.2847089e+000
  2.1900000e-001  2.2789688e+000
  2.2000000e-001  2.2732087e+000
  2.2100000e-001  2.2674292e+000
  2.2200000e-001  2.2616305e+000
  2.2300000e-001  2.2558130e+000
  2.2400000e-001  2.2499771e+000
  2.2500000e-001  2.2441233e+000
  2.2600000e-001  2.2382517e+000
  2.2700000e-001  2.2323628e+000
  2.2800000e-001  2.2264570e+000
  2.2900000e-001  2.2205346e+000
  2.3000000e-001  2.2145959e+000
  2.3100000e-001  2.2086412e+000
  2.3200000e-001  2.2026710e+000
  2.3300000e-001  2.1966856e+000
  2.3400000e-001  2.1906853e+000
  2.3500000e-001  2.1846703e+000
  2.3600000e-001  2.1786411e+000
  2.3700000e-001  2.1725980e+000
  2.3800000e-001  2.1665413e+000
  2.3900000e-001  2.1604713e+000
  2.4000000e-001  2.1543882e+000
  2.4100000e-001  2.1482926e+000
  2.4200000e-001  2.1421845e+000
  2.4300000e-001  2.1360644e+000
  2.4400000e-001  2.1299325e+000
  2.4500000e-001  2.1237892e+000
  2.4600000e-001  2.1176346e+000
  2.4700000e-001  2.1114693e+000
  2.4800000e-001  2.1052933e+000
  2.4900000e-001  2.0991070e+000
  2.5000000e-001  2.0929107e+000
  2.5100000e-001  2.0867047e+000
  2.5200000e-001  2.0804892e+000
  2.5300000e-001  2.0742645e+000
  2.5400000e-001  2.0680309e+000
  2.5500000e-001  2.0617886e+000
  2.5600000e-001  2.0555380e+000
  2.5700000e-001  2.0492793e+000
  2.5800000e-001  2.0430127e+000
  2.5900000e-001  2.0367385e+000
  2.6000000e-001  2.0304570e+000
  2.6100000e-001  2.0241685e+000
  2.6200000e-001  2.0178730e+000
  2.6300000e-001  2.0115711e+000
  2.6400000e-001  2.0052627e+000
  2.6500000e-001  1.9989483e+000
  2.6600000e-001  1.9926281e+000
  2.6700000e-001  1.9863023e+000
  2.6800000e-001  1.9799711e+000
  2.6900000e-001  1.9736347e+000
  2.7000000e-001  1.9672935e+000
  2.7100000e-001  1.9609476e+000
  2.7200000e-001  1.9545973e+000
  2.7300000e-001  1.9482427e+000
  2.7400000e-001  1.9418842e+000
  2.7500000e-001  1.9355219e+000
  2.7600000e-001  1.9291561e+000
  2.7700000e-001  1.9227869e+000
  2.7800000e-001  1.9164146e+000
  2.7900000e-001  1.9100395e+000
  2.8000000e-001  1.9036616e+000
  2.8100000e-001  1.8972813e+000
  2.8200000e-001  1.8908987e+000
  2.8300000e-001  1.8845141e+000
  2.8400000e-001  1.8781276e+000
  2.8500000e-001  1.8717395e+000
  2.8600000e-001  1.8653499e+000
  2.8700000e-001  1.8589590e+000
  2.8800000e-001  1.8525671e+000
  2.8900000e-001  1.8461743e+000
  2.9000000e-001  1.8397809e+000
  2.9100000e-001  1.8333870e+000
  2.9200000e-001  1.8269928e+000
  2.9300000e-001  1.8205985e+000
  2.9400000e-001  1.8142042e+000
  2.9500000e-001  1.8078103e+000
  2.9600000e-001  1.8014167e+000
  2.9700000e-001  1.7950238e+000
  2.9800000e-001  1.7886318e+000
  2.9900000e-001  1.7822407e+000
  3.0000000e-001  1.7758507e+000
  3.0100000e-001  1.7694621e+000
  3.0200000e-001  1.7630750e+000
  3.0300000e-001  1.7566896e+000
  3.0400000e-001  1.7503060e+000
  3.0500000e-001  1.7439244e+000
  3.0600000e-001  1.7375450e+000
  3.0700000e-001  1.7311679e+000
  3.0800000e-001  1.7247934e+000
  3.0900000e-001  1.7184215e+000
  3.1000000e-001  1.7120524e+000
  3.1100000e-001  1.7056863e+000
  3.1200000e-001  1.6993233e+000
  3.1300000e-001  1.6929637e+000
  3.1400000e-001  1.6866074e+000
  3.1500000e-001  1.6802548e+000
  3.1600000e-001  1.6739059e+000
  3.1700000e-001  1.6675609e+000
  3.1800000e-001  1.6612200e+000
  3.1900000e-001  1.6548832e+000
  3.2000000e-001  1.6485508e+000
  3.2100000e-001  1.6422228e+000
  3.2200000e-001  1.6358995e+000
  3.2300000e-001  1.6295809e+000
  3.2400000e-001  1.6232672e+000
  3.2500000e-001  1.6169585e+000
  3.2600000e-001  1.6106551e+000
  3.2700000e-001  1.6043569e+000
  3.2800000e-001  1.5980642e+000
  3.2900000e-001  1.5917770e+000
  3.3000000e-001  1.5854956e+000
  3.3100000e-001  1.5792199e+000
  3.3200000e-001  1.5729503e+000
  3.3300000e-001  1.5666867e+000
  3.3400000e-001  1.5604294e+000
  3.3500000e-001  1.5541783e+000
  3.3600000e-001  1.5479338e+000
  3.3700000e-001  1.5416958e+000
  3.3800000e-001  1.5354646e+000
  3.3900000e-001  1.5292402e+000
  3.4000000e-001  1.5230227e+000
  3.4100000e-001  1.5168123e+000
  3.4200000e-001  1.5106091e+000
  3.4300000e-001  1.5044132e+000
  3.4400000e-001  1.4982246e+000
  3.4500000e-001  1.4920437e+000
  3.4600000e-001  1.4858703e+000
  3.4700000e-001  1.4797047e+000
  3.4800000e-001  1.4735470e+000
  3.4900000e-001  1.4673972e+000
  3.5000000e-001  1.4612555e+000
  3.5100000e-001  1.4551220e+000
  3.5200000e-001  1.4489967e+000
  3.5300000e-001  1.4428799e+000
  3.5400000e-001  1.4367715e+000
  3.5500000e-001  1.4306718e+000
  3.5600000e-001  1.4245807e+000
  3.5700000e-001  1.4184985e+000
  3.5800000e-001  1.4124251e+000
  3.5900000e-001  1.4063607e+000
  3.6000000e-001  1.4003054e+000
  3.6100000e-001  1.3942593e+000
  3.6200000e-001  1.3882225e+000
  3.6300000e-001  1.3821951e+000
  3.6400000e-001  1.3761771e+000
  3.6500000e-001  1.3701687e+000
  3.6600000e-001  1.3641700e+000
  3.6700000e-001  1.3581810e+000
  3.6800000e-001  1.3522018e+000
  3.6900000e-001  1.3462325e+000
  3.7000000e-001  1.3402733e+000
  3.7100000e-001  1.3343241e+000
  3.7200000e-001  1.3283852e+000
  3.7300000e-001  1.3224565e+000
  3.7400000e-001  1.3165381e+000
  3.7500000e-001  1.3106302e+000
  3.7600000e-001  1.3047327e+000
  3.7700000e-001  1.2988459e+000
  3.7800000e-001  1.2929698e+000
  3.7900000e-001  1.2871044e+000
  3.8000000e-001  1.2812498e+000
  3.8100000e-001  1.2754061e+000
  3.8200000e-001  1.2695734e+000
  3.8300000e-001  1.2637518e+000
  3.8400000e-001  1.2579413e+000
  3.8500000e-001  1.2521421e+000
  3.8600000e-001  1.2463541e+000
  3.8700000e-001  1.2405774e+000
  3.8800000e-001  1.2348122e+000
  3.8900000e-001  1.2290585e+000
  3.9000000e-001  1.2233163e+000
  3.9100000e-001  1.2175858e+000
  3.9200000e-001  1.2118670e+000
  3.9300000e-001  1.2061599e+000
  3.9400000e-001  1.2004647e+000
  3.9500000e-001  1.1947814e+000
  3.9600000e-001  1.1891101e+000
  3.9700000e-001  1.1834508e+000
  3.9800000e-001  1.1778036e+000
  3.9900000e-001  1.1721685e+000
  4.0000000e-001  1.1665457e+000
  4.0100000e-001  1.1609351e+000
  4.0200000e-001  1.1553369e+000
  4.0300000e-001  1.1497511e+000
  4.0400000e-001  1.1441778e+000
  4.0500000e-001  1.1386169e+000
  4.0600000e-001  1.1330687e+000
  4.0700000e-001  1.1275331e+000
  4.0800000e-001  1.1220102e+000
  4.0900000e-001  1.1165000e+000
  4.1000000e-001  1.1110026e+000
  4.1100000e-001  1.1055180e+000
  4.1200000e-001  1.1000464e+000
  4.1300000e-001  1.0945877e+000
  4.1400000e-001  1.0891421e+000
  4.1500000e-001  1.0837095e+000
  4.1600000e-001  1.0782900e+000
  4.1700000e-001  1.0728837e+000
  4.1800000e-001  1.0674906e+000
  4.1900000e-001  1.0621107e+000
  4.2000000e-001  1.0567442e+000
  4.2100000e-001  1.0513910e+000
  4.2200000e-001  1.0460512e+000
  4.2300000e-001  1.0407248e+000
  4.2400000e-001  1.0354120e+000
  4.2500000e-001  1.0301127e+000
  4.2600000e-001  1.0248269e+000
  4.2700000e-001  1.0195548e+000
  4.2800000e-001  1.0142964e+000
  4.2900000e-001  1.0090516e+000
  4.3000000e-001  1.0038206e+000
  4.3100000e-001  9.9860341e-001
  4.3200000e-001  9.9340003e-001
  4.3300000e-001  9.8821052e-001
  4.3400000e-001  9.8303492e-001
  4.3500000e-001  9.7787327e-001
  4.3600000e-001  9.7272559e-001
  4.3700000e-001  9.6759194e-001
  4.3800000e-001  9.6247235e-001
  4.3900000e-001  9.5736684e-001
  4.4000000e-001  9.5227547e-001
  4.4100000e-001  9.4719826e-001
  4.4200000e-001  9.4213524e-001
  4.4300000e-001  9.3708646e-001
  4.4400000e-001  9.3205194e-001
  4.4500000e-001  9.2703171e-001
  4.4600000e-001  9.2202581e-001
  4.4700000e-001  9.1703427e-001
  4.4800000e-001  9.1205712e-001
  4.4900000e-001  9.0709439e-001
  4.5000000e-001  9.0214611e-001
  4.5100000e-001  8.9721231e-001
  4.5200000e-001  8.9229301e-001
  4.5300000e-001  8.8738825e-001
  4.5400000e-001  8.8249805e-001
  4.5500000e-001  8.7762244e-001
  4.5600000e-001  8.7276144e-001
  4.5700000e-001  8.6791509e-001
  4.5800000e-001  8.6308340e-001
  4.5900000e-001  8.5826641e-001
  4.6000000e-001  8.5346413e-001
  4.6100000e-001  8.4867659e-001
  4.6200000e-001  8.4390381e-001
  4.6300000e-001  8.3914582e-001
  4.6400000e-001  8.3440263e-001
  4.6500000e-001  8.2967428e-001
  4.6600000e-001  8.2496078e-001
  4.6700000e-001  8.2026214e-001
  4.6800000e-001  8.1557840e-001
  4.6900000e-001  8.1090957e-001
  4.7000000e-001  8.0625568e-001
  4.7100000e-001  8.0161673e-001
  4.7200000e-001  7.9699275e-001
  4.7300000e-001  7.9238375e-001
  4.7400000e-001  7.8778976e-001
  4.7500000e-001  7.8321079e-001
  4.7600000e-001  7.7864685e-001
  4.7700000e-001  7.7409797e-001
  4.7800000e-001  7.6956416e-001
  4.7900000e-001  7.6504543e-001
  4.8000000e-001  7.6054179e-001
  4.8100000e-001  7.5605327e-001
  4.8200000e-001  7.5157987e-001
  4.8300000e-001  7.4712161e-001
  4.8400000e-001  7.4267851e-001
  4.8500000e-001  7.3825056e-001
  4.8600000e-001  7.3383780e-001
  4.8700000e-001  7.2944022e-001
  4.8800000e-001  7.2505783e-001
  4.8900000e-001  7.2069066e-001
  4.9000000e-001  7.1633871e-001
  4.9100000e-001  7.1200198e-001
  4.9200000e-001  7.0768049e-001
  4.9300000e-001  7.0337425e-001
  4.9400000e-001  6.9908326e-001
  4.9500000e-001  6.9480754e-001
  4.9600000e-001  6.9054709e-001
  4.9700000e-001  6.8630191e-001
  4.9800000e-001  6.8207202e-001
  4.9900000e-001  6.7785742e-001
  5.0000000e-001  6.7365812e-001
  5.0100000e-001  6.6947413e-001
  5.0200000e-001  6.6530543e-001
  5.0300000e-001  6.6115206e-001
  5.0400000e-001  6.5701400e-001
  5.0500000e-001  6.5289126e-001
  5.0600000e-001  6.4878384e-001
  5.0700000e-001  6.4469176e-001
  5.0800000e-001  6.4061500e-001
  5.0900000e-001  6.3655358e-001
  5.1000000e-001  6.3250749e-001
  5.1100000e-001  6.2847674e-001
  5.1200000e-001  6.2446133e-001
  5.1300000e-001  6.2046126e-001
  5.1400000e-001  6.1647653e-001
  5.1500000e-001  6.1250713e-001
  5.1600000e-001  6.0855308e-001
  5.1700000e-001  6.0461437e-001
  5.1800000e-001  6.0069099e-001
  5.1900000e-001  5.9678295e-001
  5.2000000e-001  5.9289025e-001
  5.2100000e-001  5.8901288e-001
  5.2200000e-001  5.8515084e-001
  5.2300000e-001  5.8130413e-001
  5.2400000e-001  5.7747275e-001
  5.2500000e-001  5.7365668e-001
  5.2600000e-001  5.6985594e-001
  5.2700000e-001  5.6607051e-001
  5.2800000e-001  5.6230039e-001
  5.2900000e-001  5.5854557e-001
  5.3000000e-001  5.5480606e-001
  5.3100000e-001  5.5108183e-001
  5.3200000e-001  5.4737290e-001
  5.3300000e-001  5.4367925e-001
  5.3400000e-001  5.4000087e-001
  5.3500000e-001  5.3633777e-001
  5.3600000e-001  5.3268992e-001
  5.3700000e-001  5.2905734e-001
  5.3800000e-001  5.2543999e-001
  5.3900000e-001  5.2183789e-001
  5.4000000e-001  5.1825102e-001
  5.4100000e-001  5.1467936e-001
  5.4200000e-001  5.1112293e-001
  5.4300000e-001  5.0758169e-001
  5.4400000e-001  5.0405565e-001
  5.4500000e-001  5.0054479e-001
  5.4600000e-001  4.9704911e-001
  5.4700000e-001  4.9356858e-001
  5.4800000e-001  4.9010321e-001
  5.4900000e-001  4.8665298e-001
  5.5000000e-001  4.8321789e-001
  5.5100000e-001  4.7979790e-001
  5.5200000e-001  4.7639303e-001
  5.5300000e-001  4.7300324e-001
  5.5400000e-001  4.6962854e-001
  5.5500000e-001  4.6626891e-001
  5.5600000e-001  4.6292432e-001
  5.5700000e-001  4.5959478e-001
  5.5800000e-001  4.5628027e-001
  5.5900000e-001  4.5298077e-001
  5.6000000e-001  4.4969627e-001
  5.6100000e-001  4.4642675e-001
  5.6200000e-001  4.4317220e-001
  5.6300000e-001  4.3993261e-001
  5.6400000e-001  4.3670795e-001
  5.6500000e-001  4.3349821e-001
  5.6600000e-001  4.3030339e-001
  5.6700000e-001  4.2712345e-001
  5.6800000e-001  4.2395838e-001
  5.6900000e-001  4.2080818e-001
  5.7000000e-001  4.1767281e-001
  5.7100000e-001  4.1455226e-001
  5.7200000e-001  4.1144652e-001
  5.7300000e-001  4.0835556e-001
  5.7400000e-001  4.0527938e-001
  5.7500000e-001  4.0221794e-001
  5.7600000e-001  3.9917124e-001
  5.7700000e-001  3.9613924e-001
  5.7800000e-001  3.9312194e-001
  5.7900000e-001  3.9011932e-001
  5.8000000e-001  3.8713135e-001
  5.8100000e-001  3.8415801e-001
  5.8200000e-001  3.8119929e-001
  5.8300000e-001  3.7825516e-001
  5.8400000e-001  3.7532561e-001
  5.8500000e-001  3.7241061e-001
  5.8600000e-001  3.6951013e-001
  5.8700000e-001  3.6662417e-001
  5.8800000e-001  3.6375270e-001
  5.8900000e-001  3.6089569e-001
  5.9000000e-001  3.5805313e-001
  5.9100000e-001  3.5522499e-001
  5.9200000e-001  3.5241125e-001
  5.9300000e-001  3.4961188e-001
  5.9400000e-001  3.4682687e-001
  5.9500000e-001  3.4405619e-001
  5.9600000e-001  3.4129982e-001
  5.9700000e-001  3.3855773e-001
  5.9800000e-001  3.3582990e-001
  5.9900000e-001  3.3311631e-001
  6.0000000e-001  3.3041692e-001
  6.0100000e-001  3.2773172e-001
  6.0200000e-001  3.2506069e-001
  6.0300000e-001  3.2240379e-001
  6.0400000e-001  3.1976101e-001
  6.0500000e-001  3.1713231e-001
  6.0600000e-001  3.1451767e-001
  6.0700000e-001  3.1191706e-001
  6.0800000e-001  3.0933047e-001
  6.0900000e-001  3.0675785e-001
  6.1000000e-001  3.0419920e-001
  6.1100000e-001  3.0165447e-001
  6.1200000e-001  2.9912365e-001
  6.1300000e-001  2.9660670e-001
  6.1400000e-001  2.9410360e-001
  6.1500000e-001  2.9161432e-001
  6.1600000e-001  2.8913883e-001
  6.1700000e-001  2.8667712e-001
  6.1800000e-001  2.8422913e-001
  6.1900000e-001  2.8179486e-001
  6.2000000e-001  2.7937427e-001
  6.2100000e-001  2.7696733e-001
  6.2200000e-001  2.7457402e-001
  6.2300000e-001  2.7219430e-001
  6.2400000e-001  2.6982814e-001
  6.2500000e-001  2.6747553e-001
  6.2600000e-001  2.6513641e-001
  6.2700000e-001  2.6281078e-001
  6.2800000e-001  2.6049859e-001
  6.2900000e-001  2.5819983e-001
  6.3000000e-001  2.5591444e-001
  6.3100000e-001  2.5364242e-001
  6.3200000e-001  2.5138372e-001
  6.3300000e-001  2.4913831e-001
  6.3400000e-001  2.4690618e-001
  6.3500000e-001  2.4468727e-001
  6.3600000e-001  2.4248157e-001
  6.3700000e-001  2.4028903e-001
  6.3800000e-001  2.3810964e-001
  6.3900000e-001  2.3594335e-001
  6.4000000e-001  2.3379014e-001
  6.4100000e-001  2.3164997e-001
  6.4200000e-001  2.2952282e-001
  6.4300000e-001  2.2740864e-001
  6.4400000e-001  2.2530741e-001
  6.4500000e-001  2.2321909e-001
  6.4600000e-001  2.2114365e-001
  6.4700000e-001  2.1908106e-001
  6.4800000e-001  2.1703128e-001
  6.4900000e-001  2.1499429e-001
  6.5000000e-001  2.1297004e-001
  6.5100000e-001  2.1095851e-001
  6.5200000e-001  2.0895966e-001
  6.5300000e-001  2.0697345e-001
  6.5400000e-001  2.0499985e-001
  6.5500000e-001  2.0303884e-001
  6.5600000e-001  2.0109036e-001
  6.5700000e-001  1.9915440e-001
  6.5800000e-001  1.9723091e-001
  6.5900000e-001  1.9531986e-001
  6.6000000e-001  1.9342121e-001
  6.6100000e-001  1.9153493e-001
  6.6200000e-001  1.8966099e-001
  6.6300000e-001  1.8779935e-001
  6.6400000e-001  1.8594997e-001
  6.6500000e-001  1.8411282e-001
  6.6600000e-001  1.8228786e-001
  6.6700000e-001  1.8047505e-001
  6.6800000e-001  1.7867437e-001
  6.6900000e-001  1.7688577e-001
  6.7000000e-001  1.7510922e-001
  6.7100000e-001  1.7334468e-001
  6.7200000e-001  1.7159211e-001
  6.7300000e-001  1.6985149e-001
  6.7400000e-001  1.6812276e-001
  6.7500000e-001  1.6640590e-001
  6.7600000e-001  1.6470086e-001
  6.7700000e-001  1.6300762e-001
  6.7800000e-001  1.6132613e-001
  6.7900000e-001  1.5965636e-001
  6.8000000e-001  1.5799826e-001
  6.8100000e-001  1.5635181e-001
  6.8200000e-001  1.5471695e-001
  6.8300000e-001  1.5309367e-001
  6.8400000e-001  1.5148191e-001
  6.8500000e-001  1.4988164e-001
  6.8600000e-001  1.4829282e-001
  6.8700000e-001  1.4671541e-001
  6.8800000e-001  1.4514938e-001
  6.8900000e-001  1.4359468e-001
  6.9000000e-001  1.4205128e-001
  6.9100000e-001  1.4051914e-001
  6.9200000e-001  1.3899822e-001
  6.9300000e-001  1.3748848e-001
  6.9400000e-001  1.3598988e-001
  6.9500000e-001  1.3450239e-001
  6.9600000e-001  1.3302595e-001
  6.9700000e-001  1.3156055e-001
  6.9800000e-001  1.3010612e-001
  6.9900000e-001  1.2866265e-001
  7.0000000e-001  1.2723008e-001
  7.0100000e-001  1.2580837e-001
  7.0200000e-001  1.2439749e-001
  7.0300000e-001  1.2299740e-001
  7.0400000e-001  1.2160806e-001
  7.0500000e-001  1.2022942e-001
  7.0600000e-001  1.1886145e-001
  7.0700000e-001  1.1750410e-001
  7.0800000e-001  1.1615734e-001
  7.0900000e-001  1.1482113e-001
  7.1000000e-001  1.1349542e-001
  7.1100000e-001  1.1218018e-001
  7.1200000e-001  1.1087536e-001
  7.1300000e-001  1.0958092e-001
  7.1400000e-001  1.0829683e-001
  7.1500000e-001  1.0702304e-001
  7.1600000e-001  1.0575951e-001
  7.1700000e-001  1.0450620e-001
  7.1800000e-001  1.0326306e-001
  7.1900000e-001  1.0203007e-001
  7.2000000e-001  1.0080717e-001
  7.2100000e-001  9.9594326e-002
  7.2200000e-001  9.8391496e-002
  7.2300000e-001  9.7198638e-002
  7.2400000e-001  9.6015710e-002
  7.2500000e-001  9.4842672e-002
  7.2600000e-001  9.3679481e-002
  7.2700000e-001  9.2526096e-002
  7.2800000e-001  9.1382475e-002
  7.2900000e-001  9.0248576e-002
  7.3000000e-001  8.9124357e-002
  7.3100000e-001  8.8009777e-002
  7.3200000e-001  8.6904792e-002
  7.3300000e-001  8.5809362e-002
  7.3400000e-001  8.4723444e-002
  7.3500000e-001  8.3646996e-002
  7.3600000e-001  8.2579975e-002
  7.3700000e-001  8.1522339e-002
  7.3800000e-001  8.0474047e-002
  7.3900000e-001  7.9435055e-002
  7.4000000e-001  7.8405321e-002
  7.4100000e-001  7.7384802e-002
  7.4200000e-001  7.6373456e-002
  7.4300000e-001  7.5371241e-002
  7.4400000e-001  7.4378114e-002
  7.4500000e-001  7.3394031e-002
  7.4600000e-001  7.2418951e-002
  7.4700000e-001  7.1452830e-002
  7.4800000e-001  7.0495625e-002
  7.4900000e-001  6.9547295e-002
  7.5000000e-001  6.8607795e-002
  7.5100000e-001  6.7677083e-002
  7.5200000e-001  6.6755115e-002
  7.5300000e-001  6.5841850e-002
  7.5400000e-001  6.4937243e-002
  7.5500000e-001  6.4041252e-002
  7.5600000e-001  6.3153833e-002
  7.5700000e-001  6.2274943e-002
  7.5800000e-001  6.1404540e-002
  7.5900000e-001  6.0542579e-002
  7.6000000e-001  5.9689018e-002
  7.6100000e-001  5.8843813e-002
  7.6200000e-001  5.8006921e-002
  7.6300000e-001  5.7178298e-002
  7.6400000e-001  5.6357902e-002
  7.6500000e-001  5.5545688e-002
  7.6600000e-001  5.4741613e-002
  7.6700000e-001  5.3945634e-002
  7.6800000e-001  5.3157708e-002
  7.6900000e-001  5.2377790e-002
  7.7000000e-001  5.1605837e-002
  7.7100000e-001  5.0841806e-002
  7.7200000e-001  5.0085654e-002
  7.7300000e-001  4.9337335e-002
  7.7400000e-001  4.8596808e-002
  7.7500000e-001  4.7864028e-002
  7.7600000e-001  4.7138952e-002
  7.7700000e-001  4.6421535e-002
  7.7800000e-001  4.5711735e-002
  7.7900000e-001  4.5009508e-002
  7.8000000e-001  4.4314810e-002
  7.8100000e-001  4.3627597e-002
  7.8200000e-001  4.2947825e-002
  7.8300000e-001  4.2275452e-002
  7.8400000e-001  4.1610433e-002
  7.8500000e-001  4.0952724e-002
  7.8600000e-001  4.0302282e-002
  7.8700000e-001  3.9659063e-002
  7.8800000e-001  3.9023023e-002
  7.8900000e-001  3.8394119e-002
  7.9000000e-001  3.7772307e-002
  7.9100000e-001  3.7157543e-002
  7.9200000e-001  3.6549783e-002
  7.9300000e-001  3.5948984e-002
  7.9400000e-001  3.5355102e-002
  7.9500000e-001  3.4768093e-002
  7.9600000e-001  3.4187914e-002
  7.9700000e-001  3.3614521e-002
  7.9800000e-001  3.3047869e-002
  7.9900000e-001  3.2487917e-002
  8.0000000e-001  3.1934619e-002
  8.0100000e-001  3.1387932e-002
  8.0200000e-001  3.0847813e-002
  8.0300000e-001  3.0314217e-002
  8.0400000e-001  2.9787102e-002
  8.0500000e-001  2.9266424e-002
  8.0600000e-001  2.8752138e-002
  8.0700000e-001  2.8244202e-002
  8.0800000e-001  2.7742572e-002
  8.0900000e-001  2.7247205e-002
  8.1000000e-001  2.6758057e-002
  8.1100000e-001  2.6275084e-002
  8.1200000e-001  2.5798243e-002
  8.1300000e-001  2.5327490e-002
  8.1400000e-001  2.4862783e-002
  8.1500000e-001  2.4404077e-002
  8.1600000e-001  2.3951330e-002
  8.1700000e-001  2.3504498e-002
  8.1800000e-001  2.3063538e-002
  8.1900000e-001  2.2628407e-002
  8.2000000e-001  2.2199061e-002
  8.2100000e-001  2.1775457e-002
  8.2200000e-001  2.1357551e-002
  8.2300000e-001  2.0945302e-002
  8.2400000e-001  2.0538666e-002
  8.2500000e-001  2.0137599e-002
  8.2600000e-001  1.9742059e-002
  8.2700000e-001  1.9352002e-002
  8.2800000e-001  1.8967387e-002
  8.2900000e-001  1.8588169e-002
  8.3000000e-001  1.8214306e-002
  8.3100000e-001  1.7845756e-002
  8.3200000e-001  1.7482474e-002
  8.3300000e-001  1.7124420e-002
  8.3400000e-001  1.6771550e-002
  8.3500000e-001  1.6423821e-002
  8.3600000e-001  1.6081192e-002
  8.3700000e-001  1.5743618e-002
  8.3800000e-001  1.5411059e-002
  8.3900000e-001  1.5083471e-002
  8.4000000e-001  1.4760813e-002
  8.4100000e-001  1.4443041e-002
  8.4200000e-001  1.4130114e-002
  8.4300000e-001  1.3821989e-002
  8.4400000e-001  1.3518625e-002
  8.4500000e-001  1.3219979e-002
  8.4600000e-001  1.2926010e-002
  8.4700000e-001  1.2636675e-002
  8.4800000e-001  1.2351932e-002
  8.4900000e-001  1.2071740e-002
  8.5000000e-001  1.1796057e-002
  8.5100000e-001  1.1524841e-002
  8.5200000e-001  1.1258051e-002
  8.5300000e-001  1.0995646e-002
  8.5400000e-001  1.0737583e-002
  8.5500000e-001  1.0483821e-002
  8.5600000e-001  1.0234319e-002
  8.5700000e-001  9.9890362e-003
  8.5800000e-001  9.7479309e-003
  8.5900000e-001  9.5109621e-003
  8.6000000e-001  9.2780889e-003
  8.6100000e-001  9.0492702e-003
  8.6200000e-001  8.8244654e-003
  8.6300000e-001  8.6036335e-003
  8.6400000e-001  8.3867340e-003
  8.6500000e-001  8.1737263e-003
  8.6600000e-001  7.9645698e-003
  8.6700000e-001  7.7592242e-003
  8.6800000e-001  7.5576491e-003
  8.6900000e-001  7.3598042e-003
  8.7000000e-001  7.1656496e-003
  8.7100000e-001  6.9751450e-003
  8.7200000e-001  6.7882506e-003
  8.7300000e-001  6.6049264e-003
  8.7400000e-001  6.4251328e-003
  8.7500000e-001  6.2488301e-003
  8.7600000e-001  6.0759787e-003
  8.7700000e-001  5.9065391e-003
  8.7800000e-001  5.7404720e-003
  8.7900000e-001  5.5777382e-003
  8.8000000e-001  5.4182985e-003
  8.8100000e-001  5.2621139e-003
  8.8200000e-001  5.1091454e-003
  8.8300000e-001  4.9593543e-003
  8.8400000e-001  4.8127017e-003
  8.8500000e-001  4.6691492e-003
  8.8600000e-001  4.5286582e-003
  8.8700000e-001  4.3911905e-003
  8.8800000e-001  4.2567076e-003
  8.8900000e-001  4.1251716e-003
  8.9000000e-001  3.9965444e-003
  8.9100000e-001  3.8707881e-003
  8.9200000e-001  3.7478649e-003
  8.9300000e-001  3.6277373e-003
  8.9400000e-001  3.5103678e-003
  8.9500000e-001  3.3957188e-003
  8.9600000e-001  3.2837533e-003
  8.9700000e-001  3.1744340e-003
  8.9800000e-001  3.0677241e-003
  8.9900000e-001  2.9635865e-003
  9.0000000e-001  2.8619848e-003
  9.0100000e-001  2.7628821e-003
  9.0200000e-001  2.6662422e-003
  9.0300000e-001  2.5720287e-003
  9.0400000e-001  2.4802055e-003
  9.0500000e-001  2.3907366e-003
  9.0600000e-001  2.3035860e-003
  9.0700000e-001  2.2187182e-003
  9.0800000e-001  2.1360975e-003
  9.0900000e-001  2.0556886e-003
  9.1000000e-001  1.9774561e-003
  9.1100000e-001  1.9013650e-003
  9.1200000e-001  1.8273804e-003
  9.1300000e-001  1.7554674e-003
  9.1400000e-001  1.6855915e-003
  9.1500000e-001  1.6177182e-003
  9.1600000e-001  1.5518132e-003
  9.1700000e-001  1.4878423e-003
  9.1800000e-001  1.4257717e-003
  9.1900000e-001  1.3655675e-003
  9.2000000e-001  1.3071961e-003
  9.2100000e-001  1.2506241e-003
  9.2200000e-001  1.1958183e-003
  9.2300000e-001  1.1427455e-003
  9.2400000e-001  1.0913729e-003
  9.2500000e-001  1.0416678e-003
  9.2600000e-001  9.9359759e-004
  9.2700000e-001  9.4712998e-004
  9.2800000e-001  9.0223282e-004
  9.2900000e-001  8.5887416e-004
  9.3000000e-001  8.1702223e-004
  9.3100000e-001  7.7664549e-004
  9.3200000e-001  7.3771257e-004
  9.3300000e-001  7.0019232e-004
  9.3400000e-001  6.6405377e-004
  9.3500000e-001  6.2926620e-004
  9.3600000e-001  5.9579907e-004
  9.3700000e-001  5.6362205e-004
  9.3800000e-001  5.3270504e-004
  9.3900000e-001  5.0301815e-004
  9.4000000e-001  4.7453172e-004
  9.4100000e-001  4.4721631e-004
  9.4200000e-001  4.2104269e-004
  9.4300000e-001  3.9598189e-004
  9.4400000e-001  3.7200516e-004
  9.4500000e-001  3.4908397e-004
  9.4600000e-001  3.2719004e-004
  9.4700000e-001  3.0629534e-004
  9.4800000e-001  2.8637209e-004
  9.4900000e-001  2.6739273e-004
  9.5000000e-001  2.4932997e-004
  9.5100000e-001  2.3215679e-004
  9.5200000e-001  2.1584639e-004
  9.5300000e-001  2.0037229e-004
  9.5400000e-001  1.8570821e-004
  9.5500000e-001  1.7182819e-004
  9.5600000e-001  1.5870652e-004
  9.5700000e-001  1.4631779e-004
  9.5800000e-001  1.3463684e-004
  9.5900000e-001  1.2363882e-004
  9.6000000e-001  1.1329917e-004
  9.6100000e-001  1.0359361e-004
  9.6200000e-001  9.4498185e-005
  9.6300000e-001  8.5989221e-005
  9.6400000e-001  7.8043367e-005
  9.6500000e-001  7.0637583e-005
  9.6600000e-001  6.3749151e-005
  9.6700000e-001  5.7355678e-005
  9.6800000e-001  5.1435103e-005
  9.6900000e-001  4.5965702e-005
  9.7000000e-001  4.0926096e-005
  9.7100000e-001  3.6295255e-005
  9.7200000e-001  3.2052506e-005
  9.7300000e-001  2.8177540e-005
  9.7400000e-001  2.4650419e-005
  9.7500000e-001  2.1451585e-005
  9.7600000e-001  1.8561867e-005
  9.7700000e-001  1.5962486e-005
  9.7800000e-001  1.3635072e-005
  9.7900000e-001  1.1561667e-005
  9.8000000e-001  9.7247350e-006
  9.8100000e-001  8.1071774e-006
  9.8200000e-001  6.6923399e-006
  9.8300000e-001  5.4640268e-006
  9.8400000e-001  4.4065132e-006
  9.8500000e-001  3.5045596e-006
  9.8600000e-001  2.7434270e-006
  9.8700000e-001  2.1088934e-006
  9.8800000e-001  1.5872725e-006
  9.8900000e-001  1.1654333e-006
  9.9000000e-001  8.3082300e-007
  9.9100000e-001  5.7149190e-007
  9.9200000e-001  3.7612233e-007
  9.9300000e-001  2.3406151e-007
  9.9400000e-001  1.3536029e-007
  9.9500000e-001  7.0819365e-008
  9.9600000e-001  3.2046233e-008
  9.9700000e-001  1.1527737e-008
  9.9800000e-001  2.7279431e-009
  9.9900000e-001  2.3211315e-010
  1.0000000e+000  0.0000000e+000


==> Figures39-A10.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  5.0000000e-012
  2.0000000e-003  8.0000000e-011
  3.0000000e-003  4.0500000e-010
  4.0000000e-003  1.2800000e-009
  5.0000000e-003  3.1250000e-009
  6.0000000e-003  6.4800000e-009
  7.0000000e-003  1.2005000e-008
  8.0000000e-003  2.0480000e-008
  9.0000000e-003  3.2805000e-008
  1.0000000e-002  5.0000000e-008
  1.1000000e-002  7.3205000e-008
  1.2000000e-002  1.0368000e-007
  1.3000000e-002  1.4280500e-007
  1.4000000e-002  1.9208000e-007
  1.5000000e-002  2.5312500e-007
  1.6000000e-002  3.2768000e-007
  1.7000000e-002  4.1760500e-007
  1.8000000e-002  5.2488000e-007
  1.9000000e-002  6.5160500e-007
  2.0000000e-002  8.0000000e-007
  2.1000000e-002  9.7240500e-007
  2.2000000e-002  1.1712800e-006
  2.3000000e-002  1.3992050e-006
  2.4000000e-002  1.6588800e-006
  2.5000000e-002  1.9531250e-006
  2.6000000e-002  2.2848800e-006
  2.7000000e-002  2.6572050e-006
  2.8000000e-002  3.0732800e-006
  2.9000000e-002  3.5364050e-006
  3.0000000e-002  4.0500000e-006
  3.1000000e-002  4.6176050e-006
  3.2000000e-002  5.2428800e-006
  3.3000000e-002  5.9296050e-006
  3.4000000e-002  6.6816800e-006
  3.5000000e-002  7.5031250e-006
  3.6000000e-002  8.3980800e-006
  3.7000000e-002  9.3708050e-006
  3.8000000e-002  1.0425680e-005
  3.9000000e-002  1.1567205e-005
  4.0000000e-002  1.2800000e-005
  4.1000000e-002  1.4128805e-005
  4.2000000e-002  1.5558480e-005
  4.3000000e-002  1.7094005e-005
  4.4000000e-002  1.8740480e-005
  4.5000000e-002  2.0503125e-005
  4.6000000e-002  2.2387280e-005
  4.7000000e-002  2.4398405e-005
  4.8000000e-002  2.6542080e-005
  4.9000000e-002  2.8824005e-005
  5.0000000e-002  3.1250000e-005
  5.1000000e-002  3.3826005e-005
  5.2000000e-002  3.6558080e-005
  5.3000000e-002  3.9452405e-005
  5.4000000e-002  4.2515280e-005
  5.5000000e-002  4.5753125e-005
  5.6000000e-002  4.9172480e-005
  5.7000000e-002  5.2780005e-005
  5.8000000e-002  5.6582480e-005
  5.9000000e-002  6.0586805e-005
  6.0000000e-002  6.4800000e-005
  6.1000000e-002  6.9229205e-005
  6.2000000e-002  7.3881680e-005
  6.3000000e-002  7.8764805e-005
  6.4000000e-002  8.3886080e-005
  6.5000000e-002  8.9253125e-005
  6.6000000e-002  9.4873680e-005
  6.7000000e-002  1.0075560e-004
  6.8000000e-002  1.0690688e-004
  6.9000000e-002  1.1333560e-004
  7.0000000e-002  1.2005000e-004
  7.1000000e-002  1.2705841e-004
  7.2000000e-002  1.3436928e-004
  7.3000000e-002  1.4199120e-004
  7.4000000e-002  1.4993288e-004
  7.5000000e-002  1.5820312e-004
  7.6000000e-002  1.6681088e-004
  7.7000000e-002  1.7576520e-004
  7.8000000e-002  1.8507528e-004
  7.9000000e-002  1.9475041e-004
  8.0000000e-002  2.0480000e-004
  8.1000000e-002  2.1523360e-004
  8.2000000e-002  2.2606088e-004
  8.3000000e-002  2.3729160e-004
  8.4000000e-002  2.4893568e-004
  8.5000000e-002  2.6100312e-004
  8.6000000e-002  2.7350408e-004
  8.7000000e-002  2.8644881e-004
  8.8000000e-002  2.9984768e-004
  8.9000000e-002  3.1371120e-004
  9.0000000e-002  3.2805000e-004
  9.1000000e-002  3.4287480e-004
  9.2000000e-002  3.5819648e-004
  9.3000000e-002  3.7402600e-004
  9.4000000e-002  3.9037448e-004
  9.5000000e-002  4.0725312e-004
  9.6000000e-002  4.2467328e-004
  9.7000000e-002  4.4264641e-004
  9.8000000e-002  4.6118408e-004
  9.9000000e-002  4.8029800e-004
  1.0000000e-001  5.0000000e-004
  1.0100000e-001  5.2030200e-004
  1.0200000e-001  5.4121608e-004
  1.0300000e-001  5.6275440e-004
  1.0400000e-001  5.8492928e-004
  1.0500000e-001  6.0775312e-004
  1.0600000e-001  6.3123848e-004
  1.0700000e-001  6.5539800e-004
  1.0800000e-001  6.8024448e-004
  1.0900000e-001  7.0579080e-004
  1.1000000e-001  7.3205000e-004
  1.1100000e-001  7.5903520e-004
  1.1200000e-001  7.8675968e-004
  1.1300000e-001  8.1523680e-004
  1.1400000e-001  8.4448008e-004
  1.1500000e-001  8.7450312e-004
  1.1600000e-001  9.0531968e-004
  1.1700000e-001  9.3694360e-004
  1.1800000e-001  9.6938888e-004
  1.1900000e-001  1.0026696e-003
  1.2000000e-001  1.0368000e-003
  1.2100000e-001  1.0717944e-003
  1.2200000e-001  1.1076673e-003
  1.2300000e-001  1.1444332e-003
  1.2400000e-001  1.1821069e-003
  1.2500000e-001  1.2207031e-003
  1.2600000e-001  1.2602369e-003
  1.2700000e-001  1.3007232e-003
  1.2800000e-001  1.3421773e-003
  1.2900000e-001  1.3846144e-003
  1.3000000e-001  1.4280500e-003
  1.3100000e-001  1.4724996e-003
  1.3200000e-001  1.5179789e-003
  1.3300000e-001  1.5645036e-003
  1.3400000e-001  1.6120897e-003
  1.3500000e-001  1.6607531e-003
  1.3600000e-001  1.7105101e-003
  1.3700000e-001  1.7613768e-003
  1.3800000e-001  1.8133697e-003
  1.3900000e-001  1.8665052e-003
  1.4000000e-001  1.9208000e-003
  1.4100000e-001  1.9762708e-003
  1.4200000e-001  2.0329345e-003
  1.4300000e-001  2.0908080e-003
  1.4400000e-001  2.1499085e-003
  1.4500000e-001  2.2102531e-003
  1.4600000e-001  2.2718593e-003
  1.4700000e-001  2.3347444e-003
  1.4800000e-001  2.3989261e-003
  1.4900000e-001  2.4644220e-003
  1.5000000e-001  2.5312500e-003
  1.5100000e-001  2.5994280e-003
  1.5200000e-001  2.6689741e-003
  1.5300000e-001  2.7399064e-003
  1.5400000e-001  2.8122433e-003
  1.5500000e-001  2.8860031e-003
  1.5600000e-001  2.9612045e-003
  1.5700000e-001  3.0378660e-003
  1.5800000e-001  3.1160065e-003
  1.5900000e-001  3.1956448e-003
  1.6000000e-001  3.2768000e-003
  1.6100000e-001  3.3594912e-003
  1.6200000e-001  3.4437377e-003
  1.6300000e-001  3.5295588e-003
  1.6400000e-001  3.6169741e-003
  1.6500000e-001  3.7060031e-003
  1.6600000e-001  3.7966657e-003
  1.6700000e-001  3.8889816e-003
  1.6800000e-001  3.9829709e-003
  1.6900000e-001  4.0786536e-003
  1.7000000e-001  4.1760500e-003
  1.7100000e-001  4.2751804e-003
  1.7200000e-001  4.3760653e-003
  1.7300000e-001  4.4787252e-003
  1.7400000e-001  4.5831809e-003
  1.7500000e-001  4.6894531e-003
  1.7600000e-001  4.7975629e-003
  1.7700000e-001  4.9075312e-003
  1.7800000e-001  5.0193793e-003
  1.7900000e-001  5.1331284e-003
  1.8000000e-001  5.2488000e-003
  1.8100000e-001  5.3664156e-003
  1.8200000e-001  5.4859969e-003
  1.8300000e-001  5.6075656e-003
  1.8400000e-001  5.7311437e-003
  1.8500000e-001  5.8567531e-003
  1.8600000e-001  5.9844161e-003
  1.8700000e-001  6.1141548e-003
  1.8800000e-001  6.2459917e-003
  1.8900000e-001  6.3799492e-003
  1.9000000e-001  6.5160500e-003
  1.9100000e-001  6.6543168e-003
  1.9200000e-001  6.7947725e-003
  1.9300000e-001  6.9374400e-003
  1.9400000e-001  7.0823425e-003
  1.9500000e-001  7.2295031e-003
  1.9600000e-001  7.3789453e-003
  1.9700000e-001  7.5306924e-003
  1.9800000e-001  7.6847681e-003
  1.9900000e-001  7.8411960e-003
  2.0000000e-001  8.0000000e-003
  2.0100000e-001  8.1612040e-003
  2.0200000e-001  8.3248321e-003
  2.0300000e-001  8.4909084e-003
  2.0400000e-001  8.6594573e-003
  2.0500000e-001  8.8305031e-003
  2.0600000e-001  9.0040705e-003
  2.0700000e-001  9.1801840e-003
  2.0800000e-001  9.3588685e-003
  2.0900000e-001  9.5401488e-003
  2.1000000e-001  9.7240500e-003
  2.1100000e-001  9.9105972e-003
  2.1200000e-001  1.0099816e-002
  2.1300000e-001  1.0291731e-002
  2.1400000e-001  1.0486368e-002
  2.1500000e-001  1.0683753e-002
  2.1600000e-001  1.0883912e-002
  2.1700000e-001  1.1086870e-002
  2.1800000e-001  1.1292653e-002
  2.1900000e-001  1.1501288e-002
  2.2000000e-001  1.1712800e-002
  2.2100000e-001  1.1927216e-002
  2.2200000e-001  1.2144563e-002
  2.2300000e-001  1.2364867e-002
  2.2400000e-001  1.2588155e-002
  2.2500000e-001  1.2814453e-002
  2.2600000e-001  1.3043789e-002
  2.2700000e-001  1.3276189e-002
  2.2800000e-001  1.3511681e-002
  2.2900000e-001  1.3750292e-002
  2.3000000e-001  1.3992050e-002
  2.3100000e-001  1.4236982e-002
  2.3200000e-001  1.4485115e-002
  2.3300000e-001  1.4736478e-002
  2.3400000e-001  1.4991098e-002
  2.3500000e-001  1.5249003e-002
  2.3600000e-001  1.5510222e-002
  2.3700000e-001  1.5774783e-002
  2.3800000e-001  1.6042714e-002
  2.3900000e-001  1.6314043e-002
  2.4000000e-001  1.6588800e-002
  2.4100000e-001  1.6867013e-002
  2.4200000e-001  1.7148710e-002
  2.4300000e-001  1.7433922e-002
  2.4400000e-001  1.7722676e-002
  2.4500000e-001  1.8015003e-002
  2.4600000e-001  1.8310931e-002
  2.4700000e-001  1.8610490e-002
  2.4800000e-001  1.8913710e-002
  2.4900000e-001  1.9220620e-002
  2.5000000e-001  1.9531250e-002
  2.5100000e-001  1.9845630e-002
  2.5200000e-001  2.0163790e-002
  2.5300000e-001  2.0485760e-002
  2.5400000e-001  2.0811571e-002
  2.5500000e-001  2.1141253e-002
  2.5600000e-001  2.1474836e-002
  2.5700000e-001  2.1812352e-002
  2.5800000e-001  2.2153830e-002
  2.5900000e-001  2.2499303e-002
  2.6000000e-001  2.2848800e-002
  2.6100000e-001  2.3202353e-002
  2.6200000e-001  2.3559994e-002
  2.6300000e-001  2.3921753e-002
  2.6400000e-001  2.4287662e-002
  2.6500000e-001  2.4657753e-002
  2.6600000e-001  2.5032058e-002
  2.6700000e-001  2.5410608e-002
  2.6800000e-001  2.5793435e-002
  2.6900000e-001  2.6180572e-002
  2.7000000e-001  2.6572050e-002
  2.7100000e-001  2.6967902e-002
  2.7200000e-001  2.7368161e-002
  2.7300000e-001  2.7772859e-002
  2.7400000e-001  2.8182029e-002
  2.7500000e-001  2.8595703e-002
  2.7600000e-001  2.9013915e-002
  2.7700000e-001  2.9436697e-002
  2.7800000e-001  2.9864083e-002
  2.7900000e-001  3.0296106e-002
  2.8000000e-001  3.0732800e-002
  2.8100000e-001  3.1174198e-002
  2.8200000e-001  3.1620333e-002
  2.8300000e-001  3.2071240e-002
  2.8400000e-001  3.2526952e-002
  2.8500000e-001  3.2987503e-002
  2.8600000e-001  3.3452928e-002
  2.8700000e-001  3.3923261e-002
  2.8800000e-001  3.4398536e-002
  2.8900000e-001  3.4878787e-002
  2.9000000e-001  3.5364050e-002
  2.9100000e-001  3.5854359e-002
  2.9200000e-001  3.6349748e-002
  2.9300000e-001  3.6850254e-002
  2.9400000e-001  3.7355910e-002
  2.9500000e-001  3.7866753e-002
  2.9600000e-001  3.8382817e-002
  2.9700000e-001  3.8904138e-002
  2.9800000e-001  3.9430752e-002
  2.9900000e-001  3.9962694e-002
  3.0000000e-001  4.0500000e-002
  3.0100000e-001  4.1042706e-002
  3.0200000e-001  4.1590848e-002
  3.0300000e-001  4.2144462e-002
  3.0400000e-001  4.2703585e-002
  3.0500000e-001  4.3268253e-002
  3.0600000e-001  4.3838502e-002
  3.0700000e-001  4.4414370e-002
  3.0800000e-001  4.4995892e-002
  3.0900000e-001  4.5583107e-002
  3.1000000e-001  4.6176050e-002
  3.1100000e-001  4.6774759e-002
  3.1200000e-001  4.7379272e-002
  3.1300000e-001  4.7989625e-002
  3.1400000e-001  4.8605856e-002
  3.1500000e-001  4.9228003e-002
  3.1600000e-001  4.9856104e-002
  3.1700000e-001  5.0490196e-002
  3.1800000e-001  5.1130317e-002
  3.1900000e-001  5.1776506e-002
  3.2000000e-001  5.2428800e-002
  3.2100000e-001  5.3087238e-002
  3.2200000e-001  5.3751859e-002
  3.2300000e-001  5.4422701e-002
  3.2400000e-001  5.5099803e-002
  3.2500000e-001  5.5783203e-002
  3.2600000e-001  5.6472941e-002
  3.2700000e-001  5.7169055e-002
  3.2800000e-001  5.7871585e-002
  3.2900000e-001  5.8580570e-002
  3.3000000e-001  5.9296050e-002
  3.3100000e-001  6.0018064e-002
  3.3200000e-001  6.0746651e-002
  3.3300000e-001  6.1481852e-002
  3.3400000e-001  6.2223706e-002
  3.3500000e-001  6.2972253e-002
  3.3600000e-001  6.3727534e-002
  3.3700000e-001  6.4489589e-002
  3.3800000e-001  6.5258458e-002
  3.3900000e-001  6.6034181e-002
  3.4000000e-001  6.6816800e-002
  3.4100000e-001  6.7606355e-002
  3.4200000e-001  6.8402886e-002
  3.4300000e-001  6.9206436e-002
  3.4400000e-001  7.0017044e-002
  3.4500000e-001  7.0834753e-002
  3.4600000e-001  7.1659603e-002
  3.4700000e-001  7.2491636e-002
  3.4800000e-001  7.3330894e-002
  3.4900000e-001  7.4177418e-002
  3.5000000e-001  7.5031250e-002
  3.5100000e-001  7.5892432e-002
  3.5200000e-001  7.6761006e-002
  3.5300000e-001  7.7637014e-002
  3.5400000e-001  7.8520499e-002
  3.5500000e-001  7.9411503e-002
  3.5600000e-001  8.0310068e-002
  3.5700000e-001  8.1216238e-002
  3.5800000e-001  8.2130054e-002
  3.5900000e-001  8.3051561e-002
  3.6000000e-001  8.3980800e-002
  3.6100000e-001  8.4917815e-002
  3.6200000e-001  8.5862650e-002
  3.6300000e-001  8.6815347e-002
  3.6400000e-001  8.7775950e-002
  3.6500000e-001  8.8744503e-002
  3.6600000e-001  8.9721050e-002
  3.6700000e-001  9.0705634e-002
  3.6800000e-001  9.1698299e-002
  3.6900000e-001  9.2699090e-002
  3.7000000e-001  9.3708050e-002
  3.7100000e-001  9.4725224e-002
  3.7200000e-001  9.5750657e-002
  3.7300000e-001  9.6784393e-002
  3.7400000e-001  9.7826477e-002
  3.7500000e-001  9.8876953e-002
  3.7600000e-001  9.9935867e-002
  3.7700000e-001  1.0100326e-001
  3.7800000e-001  1.0207919e-001
  3.7900000e-001  1.0316368e-001
  3.8000000e-001  1.0425680e-001
  3.8100000e-001  1.0535858e-001
  3.8200000e-001  1.0646907e-001
  3.8300000e-001  1.0758831e-001
  3.8400000e-001  1.0871636e-001
  3.8500000e-001  1.0985325e-001
  3.8600000e-001  1.1099904e-001
  3.8700000e-001  1.1215377e-001
  3.8800000e-001  1.1331748e-001
  3.8900000e-001  1.1449023e-001
  3.9000000e-001  1.1567205e-001
  3.9100000e-001  1.1686300e-001
  3.9200000e-001  1.1806312e-001
  3.9300000e-001  1.1927247e-001
  3.9400000e-001  1.2049108e-001
  3.9500000e-001  1.2171900e-001
  3.9600000e-001  1.2295629e-001
  3.9700000e-001  1.2420298e-001
  3.9800000e-001  1.2545914e-001
  3.9900000e-001  1.2672479e-001
  4.0000000e-001  1.2800000e-001
  4.0100000e-001  1.2928481e-001
  4.0200000e-001  1.3057926e-001
  4.0300000e-001  1.3188342e-001
  4.0400000e-001  1.3319731e-001
  4.0500000e-001  1.3452100e-001
  4.0600000e-001  1.3585453e-001
  4.0700000e-001  1.3719796e-001
  4.0800000e-001  1.3855132e-001
  4.0900000e-001  1.3991466e-001
  4.1000000e-001  1.4128805e-001
  4.1100000e-001  1.4267152e-001
  4.1200000e-001  1.4406513e-001
  4.1300000e-001  1.4546892e-001
  4.1400000e-001  1.4688294e-001
  4.1500000e-001  1.4830725e-001
  4.1600000e-001  1.4974190e-001
  4.1700000e-001  1.5118692e-001
  4.1800000e-001  1.5264238e-001
  4.1900000e-001  1.5410832e-001
  4.2000000e-001  1.5558480e-001
  4.2100000e-001  1.5707186e-001
  4.2200000e-001  1.5856956e-001
  4.2300000e-001  1.6007794e-001
  4.2400000e-001  1.6159705e-001
  4.2500000e-001  1.6312695e-001
  4.2600000e-001  1.6466769e-001
  4.2700000e-001  1.6621932e-001
  4.2800000e-001  1.6778189e-001
  4.2900000e-001  1.6935545e-001
  4.3000000e-001  1.7094005e-001
  4.3100000e-001  1.7253575e-001
  4.3200000e-001  1.7414259e-001
  4.3300000e-001  1.7576063e-001
  4.3400000e-001  1.7738991e-001
  4.3500000e-001  1.7903050e-001
  4.3600000e-001  1.8068245e-001
  4.3700000e-001  1.8234579e-001
  4.3800000e-001  1.8402060e-001
  4.3900000e-001  1.8570692e-001
  4.4000000e-001  1.8740480e-001
  4.4100000e-001  1.8911430e-001
  4.4200000e-001  1.9083546e-001
  4.4300000e-001  1.9256835e-001
  4.4400000e-001  1.9431301e-001
  4.4500000e-001  1.9606950e-001
  4.4600000e-001  1.9783788e-001
  4.4700000e-001  1.9961818e-001
  4.4800000e-001  2.0141048e-001
  4.4900000e-001  2.0321482e-001
  4.5000000e-001  2.0503125e-001
  4.5100000e-001  2.0685983e-001
  4.5200000e-001  2.0870062e-001
  4.5300000e-001  2.1055367e-001
  4.5400000e-001  2.1241903e-001
  4.5500000e-001  2.1429675e-001
  4.5600000e-001  2.1618690e-001
  4.5700000e-001  2.1808952e-001
  4.5800000e-001  2.2000468e-001
  4.5900000e-001  2.2193242e-001
  4.6000000e-001  2.2387280e-001
  4.6100000e-001  2.2582588e-001
  4.6200000e-001  2.2779171e-001
  4.6300000e-001  2.2977034e-001
  4.6400000e-001  2.3176184e-001
  4.6500000e-001  2.3376625e-001
  4.6600000e-001  2.3578364e-001
  4.6700000e-001  2.3781406e-001
  4.6800000e-001  2.3985756e-001
  4.6900000e-001  2.4191421e-001
  4.7000000e-001  2.4398405e-001
  4.7100000e-001  2.4606715e-001
  4.7200000e-001  2.4816355e-001
  4.7300000e-001  2.5027333e-001
  4.7400000e-001  2.5239652e-001
  4.7500000e-001  2.5453320e-001
  4.7600000e-001  2.5668342e-001
  4.7700000e-001  2.5884723e-001
  4.7800000e-001  2.6102469e-001
  4.7900000e-001  2.6321586e-001
  4.8000000e-001  2.6542080e-001
  4.8100000e-001  2.6763956e-001
  4.8200000e-001  2.6987220e-001
  4.8300000e-001  2.7211879e-001
  4.8400000e-001  2.7437937e-001
  4.8500000e-001  2.7665400e-001
  4.8600000e-001  2.7894275e-001
  4.8700000e-001  2.8124567e-001
  4.8800000e-001  2.8356282e-001
  4.8900000e-001  2.8589426e-001
  4.9000000e-001  2.8824005e-001
  4.9100000e-001  2.9060024e-001
  4.9200000e-001  2.9297490e-001
  4.9300000e-001  2.9536408e-001
  4.9400000e-001  2.9776785e-001
  4.9500000e-001  3.0018625e-001
  4.9600000e-001  3.0261936e-001
  4.9700000e-001  3.0506723e-001
  4.9800000e-001  3.0752992e-001
  4.9900000e-001  3.1000749e-001
  5.0000000e-001  3.1250000e-001
  5.0100000e-001  3.1500751e-001
  5.0200000e-001  3.1753008e-001
  5.0300000e-001  3.2006777e-001
  5.0400000e-001  3.2262064e-001
  5.0500000e-001  3.2518875e-001
  5.0600000e-001  3.2777217e-001
  5.0700000e-001  3.3037094e-001
  5.0800000e-001  3.3298514e-001
  5.0900000e-001  3.3561482e-001
  5.1000000e-001  3.3826005e-001
  5.1100000e-001  3.4092088e-001
  5.1200000e-001  3.4359738e-001
  5.1300000e-001  3.4628961e-001
  5.1400000e-001  3.4899763e-001
  5.1500000e-001  3.5172150e-001
  5.1600000e-001  3.5446129e-001
  5.1700000e-001  3.5721705e-001
  5.1800000e-001  3.5998884e-001
  5.1900000e-001  3.6277674e-001
  5.2000000e-001  3.6558080e-001
  5.2100000e-001  3.6840108e-001
  5.2200000e-001  3.7123765e-001
  5.2300000e-001  3.7409057e-001
  5.2400000e-001  3.7695990e-001
  5.2500000e-001  3.7984570e-001
  5.2600000e-001  3.8274804e-001
  5.2700000e-001  3.8566699e-001
  5.2800000e-001  3.8860259e-001
  5.2900000e-001  3.9155493e-001
  5.3000000e-001  3.9452405e-001
  5.3100000e-001  3.9751003e-001
  5.3200000e-001  4.0051292e-001
  5.3300000e-001  4.0353280e-001
  5.3400000e-001  4.0656972e-001
  5.3500000e-001  4.0962375e-001
  5.3600000e-001  4.1269496e-001
  5.3700000e-001  4.1578340e-001
  5.3800000e-001  4.1888915e-001
  5.3900000e-001  4.2201226e-001
  5.4000000e-001  4.2515280e-001
  5.4100000e-001  4.2831084e-001
  5.4200000e-001  4.3148644e-001
  5.4300000e-001  4.3467966e-001
  5.4400000e-001  4.3789058e-001
  5.4500000e-001  4.4111925e-001
  5.4600000e-001  4.4436575e-001
  5.4700000e-001  4.4763013e-001
  5.4800000e-001  4.5091246e-001
  5.4900000e-001  4.5421281e-001
  5.5000000e-001  4.5753125e-001
  5.5100000e-001  4.6086784e-001
  5.5200000e-001  4.6422264e-001
  5.5300000e-001  4.6759572e-001
  5.5400000e-001  4.7098716e-001
  5.5500000e-001  4.7439700e-001
  5.5600000e-001  4.7782533e-001
  5.5700000e-001  4.8127221e-001
  5.5800000e-001  4.8473770e-001
  5.5900000e-001  4.8822188e-001
  5.6000000e-001  4.9172480e-001
  5.6100000e-001  4.9524654e-001
  5.6200000e-001  4.9878716e-001
  5.6300000e-001  5.0234673e-001
  5.6400000e-001  5.0592533e-001
  5.6500000e-001  5.0952300e-001
  5.6600000e-001  5.1313983e-001
  5.6700000e-001  5.1677589e-001
  5.6800000e-001  5.2043123e-001
  5.6900000e-001  5.2410593e-001
  5.7000000e-001  5.2780005e-001
  5.7100000e-001  5.3151367e-001
  5.7200000e-001  5.3524685e-001
  5.7300000e-001  5.3899966e-001
  5.7400000e-001  5.4277217e-001
  5.7500000e-001  5.4656445e-001
  5.7600000e-001  5.5037657e-001
  5.7700000e-001  5.5420860e-001
  5.7800000e-001  5.5806060e-001
  5.7900000e-001  5.6193264e-001
  5.8000000e-001  5.6582480e-001
  5.8100000e-001  5.6973714e-001
  5.8200000e-001  5.7366974e-001
  5.8300000e-001  5.7762266e-001
  5.8400000e-001  5.8159598e-001
  5.8500000e-001  5.8558975e-001
  5.8600000e-001  5.8960406e-001
  5.8700000e-001  5.9363898e-001
  5.8800000e-001  5.9769457e-001
  5.8900000e-001  6.0177090e-001
  5.9000000e-001  6.0586805e-001
  5.9100000e-001  6.0998608e-001
  5.9200000e-001  6.1412508e-001
  5.9300000e-001  6.1828510e-001
  5.9400000e-001  6.2246621e-001
  5.9500000e-001  6.2666850e-001
  5.9600000e-001  6.3089203e-001
  5.9700000e-001  6.3513688e-001
  5.9800000e-001  6.3940310e-001
  5.9900000e-001  6.4369079e-001
  6.0000000e-001  6.4800000e-001
  6.0100000e-001  6.5233081e-001
  6.0200000e-001  6.5668330e-001
  6.0300000e-001  6.6105752e-001
  6.0400000e-001  6.6545357e-001
  6.0500000e-001  6.6987150e-001
  6.0600000e-001  6.7431140e-001
  6.0700000e-001  6.7877333e-001
  6.0800000e-001  6.8325736e-001
  6.0900000e-001  6.8776358e-001
  6.1000000e-001  6.9229205e-001
  6.1100000e-001  6.9684285e-001
  6.1200000e-001  7.0141604e-001
  6.1300000e-001  7.0601171e-001
  6.1400000e-001  7.1062992e-001
  6.1500000e-001  7.1527075e-001
  6.1600000e-001  7.1993428e-001
  6.1700000e-001  7.2462057e-001
  6.1800000e-001  7.2932971e-001
  6.1900000e-001  7.3406176e-001
  6.2000000e-001  7.3881680e-001
  6.2100000e-001  7.4359490e-001
  6.2200000e-001  7.4839615e-001
  6.2300000e-001  7.5322060e-001
  6.2400000e-001  7.5806835e-001
  6.2500000e-001  7.6293945e-001
  6.2600000e-001  7.6783400e-001
  6.2700000e-001  7.7275205e-001
  6.2800000e-001  7.7769370e-001
  6.2900000e-001  7.8265900e-001
  6.3000000e-001  7.8764805e-001
  6.3100000e-001  7.9266091e-001
  6.3200000e-001  7.9769766e-001
  6.3300000e-001  8.0275837e-001
  6.3400000e-001  8.0784313e-001
  6.3500000e-001  8.1295200e-001
  6.3600000e-001  8.1808507e-001
  6.3700000e-001  8.2324241e-001
  6.3800000e-001  8.2842409e-001
  6.3900000e-001  8.3363020e-001
  6.4000000e-001  8.3886080e-001
  6.4100000e-001  8.4411598e-001
  6.4200000e-001  8.4939581e-001
  6.4300000e-001  8.5470038e-001
  6.4400000e-001  8.6002975e-001
  6.4500000e-001  8.6538400e-001
  6.4600000e-001  8.7076322e-001
  6.4700000e-001  8.7616747e-001
  6.4800000e-001  8.8159685e-001
  6.4900000e-001  8.8705141e-001
  6.5000000e-001  8.9253125e-001
  6.5100000e-001  8.9803644e-001
  6.5200000e-001  9.0356705e-001
  6.5300000e-001  9.0912318e-001
  6.5400000e-001  9.1470488e-001
  6.5500000e-001  9.2031225e-001
  6.5600000e-001  9.2594536e-001
  6.5700000e-001  9.3160430e-001
  6.5800000e-001  9.3728913e-001
  6.5900000e-001  9.4299993e-001
  6.6000000e-001  9.4873680e-001
  6.6100000e-001  9.5449980e-001
  6.6200000e-001  9.6028902e-001
  6.6300000e-001  9.6610453e-001
  6.6400000e-001  9.7194641e-001
  6.6500000e-001  9.7781475e-001
  6.6600000e-001  9.8370963e-001
  6.6700000e-001  9.8963111e-001
  6.6800000e-001  9.9557929e-001
  6.6900000e-001  1.0015542e+000
  6.7000000e-001  1.0075560e+000
  6.7100000e-001  1.0135848e+000
  6.7200000e-001  1.0196405e+000
  6.7300000e-001  1.0257234e+000
  6.7400000e-001  1.0318334e+000
  6.7500000e-001  1.0379707e+000
  6.7600000e-001  1.0441353e+000
  6.7700000e-001  1.0503274e+000
  6.7800000e-001  1.0565469e+000
  6.7900000e-001  1.0627940e+000
  6.8000000e-001  1.0690688e+000
  6.8100000e-001  1.0753713e+000
  6.8200000e-001  1.0817017e+000
  6.8300000e-001  1.0880599e+000
  6.8400000e-001  1.0944462e+000
  6.8500000e-001  1.1008605e+000
  6.8600000e-001  1.1073030e+000
  6.8700000e-001  1.1137737e+000
  6.8800000e-001  1.1202727e+000
  6.8900000e-001  1.1268001e+000
  6.9000000e-001  1.1333560e+000
  6.9100000e-001  1.1399405e+000
  6.9200000e-001  1.1465537e+000
  6.9300000e-001  1.1531955e+000
  6.9400000e-001  1.1598662e+000
  6.9500000e-001  1.1665658e+000
  6.9600000e-001  1.1732943e+000
  6.9700000e-001  1.1800519e+000
  6.9800000e-001  1.1868387e+000
  6.9900000e-001  1.1936547e+000
  7.0000000e-001  1.2005000e+000
  7.0100000e-001  1.2073747e+000
  7.0200000e-001  1.2142789e+000
  7.0300000e-001  1.2212127e+000
  7.0400000e-001  1.2281761e+000
  7.0500000e-001  1.2351693e+000
  7.0600000e-001  1.2421922e+000
  7.0700000e-001  1.2492451e+000
  7.0800000e-001  1.2563280e+000
  7.0900000e-001  1.2634409e+000
  7.1000000e-001  1.2705840e+000
  7.1100000e-001  1.2777574e+000
  7.1200000e-001  1.2849611e+000
  7.1300000e-001  1.2921952e+000
  7.1400000e-001  1.2994598e+000
  7.1500000e-001  1.3067550e+000
  7.1600000e-001  1.3140809e+000
  7.1700000e-001  1.3214375e+000
  7.1800000e-001  1.3288250e+000
  7.1900000e-001  1.3362434e+000
  7.2000000e-001  1.3436928e+000
  7.2100000e-001  1.3511733e+000
  7.2200000e-001  1.3586850e+000
  7.2300000e-001  1.3662280e+000
  7.2400000e-001  1.3738024e+000
  7.2500000e-001  1.3814082e+000
  7.2600000e-001  1.3890455e+000
  7.2700000e-001  1.3967145e+000
  7.2800000e-001  1.4044152e+000
  7.2900000e-001  1.4121477e+000
  7.3000000e-001  1.4199120e+000
  7.3100000e-001  1.4277084e+000
  7.3200000e-001  1.4355368e+000
  7.3300000e-001  1.4433973e+000
  7.3400000e-001  1.4512901e+000
  7.3500000e-001  1.4592153e+000
  7.3600000e-001  1.4671728e+000
  7.3700000e-001  1.4751628e+000
  7.3800000e-001  1.4831854e+000
  7.3900000e-001  1.4912407e+000
  7.4000000e-001  1.4993288e+000
  7.4100000e-001  1.5074497e+000
  7.4200000e-001  1.5156036e+000
  7.4300000e-001  1.5237905e+000
  7.4400000e-001  1.5320105e+000
  7.4500000e-001  1.5402638e+000
  7.4600000e-001  1.5485503e+000
  7.4700000e-001  1.5568702e+000
  7.4800000e-001  1.5652236e+000
  7.4900000e-001  1.5736106e+000
  7.5000000e-001  1.5820312e+000
  7.5100000e-001  1.5904856e+000
  7.5200000e-001  1.5989739e+000
  7.5300000e-001  1.6074960e+000
  7.5400000e-001  1.6160522e+000
  7.5500000e-001  1.6246425e+000
  7.5600000e-001  1.6332670e+000
  7.5700000e-001  1.6419258e+000
  7.5800000e-001  1.6506190e+000
  7.5900000e-001  1.6593466e+000
  7.6000000e-001  1.6681088e+000
  7.6100000e-001  1.6769057e+000
  7.6200000e-001  1.6857373e+000
  7.6300000e-001  1.6946037e+000
  7.6400000e-001  1.7035051e+000
  7.6500000e-001  1.7124415e+000
  7.6600000e-001  1.7214130e+000
  7.6700000e-001  1.7304197e+000
  7.6800000e-001  1.7394618e+000
  7.6900000e-001  1.7485392e+000
  7.7000000e-001  1.7576520e+000
  7.7100000e-001  1.7668005e+000
  7.7200000e-001  1.7759846e+000
  7.7300000e-001  1.7852045e+000
  7.7400000e-001  1.7944603e+000
  7.7500000e-001  1.8037520e+000
  7.7600000e-001  1.8130797e+000
  7.7700000e-001  1.8224435e+000
  7.7800000e-001  1.8318436e+000
  7.7900000e-001  1.8412800e+000
  7.8000000e-001  1.8507528e+000
  7.8100000e-001  1.8602621e+000
  7.8200000e-001  1.8698080e+000
  7.8300000e-001  1.8793906e+000
  7.8400000e-001  1.8890100e+000
  7.8500000e-001  1.8986663e+000
  7.8600000e-001  1.9083595e+000
  7.8700000e-001  1.9180898e+000
  7.8800000e-001  1.9278573e+000
  7.8900000e-001  1.9376620e+000
  7.9000000e-001  1.9475040e+000
  7.9100000e-001  1.9573836e+000
  7.9200000e-001  1.9673006e+000
  7.9300000e-001  1.9772553e+000
  7.9400000e-001  1.9872478e+000
  7.9500000e-001  1.9972780e+000
  7.9600000e-001  2.0073462e+000
  7.9700000e-001  2.0174524e+000
  7.9800000e-001  2.0275967e+000
  7.9900000e-001  2.0377792e+000
  8.0000000e-001  2.0480000e+000
  8.0100000e-001  2.0582592e+000
  8.0200000e-001  2.0685569e+000
  8.0300000e-001  2.0788932e+000
  8.0400000e-001  2.0892682e+000
  8.0500000e-001  2.0996820e+000
  8.0600000e-001  2.1101347e+000
  8.0700000e-001  2.1206263e+000
  8.0800000e-001  2.1311570e+000
  8.0900000e-001  2.1417269e+000
  8.1000000e-001  2.1523360e+000
  8.1100000e-001  2.1629846e+000
  8.1200000e-001  2.1736726e+000
  8.1300000e-001  2.1844001e+000
  8.1400000e-001  2.1951673e+000
  8.1500000e-001  2.2059743e+000
  8.1600000e-001  2.2168211e+000
  8.1700000e-001  2.2277078e+000
  8.1800000e-001  2.2386346e+000
  8.1900000e-001  2.2496016e+000
  8.2000000e-001  2.2606088e+000
  8.2100000e-001  2.2716563e+000
  8.2200000e-001  2.2827443e+000
  8.2300000e-001  2.2938729e+000
  8.2400000e-001  2.3050420e+000
  8.2500000e-001  2.3162520e+000
  8.2600000e-001  2.3275027e+000
  8.2700000e-001  2.3387944e+000
  8.2800000e-001  2.3501271e+000
  8.2900000e-001  2.3615010e+000
  8.3000000e-001  2.3729160e+000
  8.3100000e-001  2.3843725e+000
  8.3200000e-001  2.3958703e+000
  8.3300000e-001  2.4074097e+000
  8.3400000e-001  2.4189907e+000
  8.3500000e-001  2.4306135e+000
  8.3600000e-001  2.4422781e+000
  8.3700000e-001  2.4539846e+000
  8.3800000e-001  2.4657332e+000
  8.3900000e-001  2.4775239e+000
  8.4000000e-001  2.4893568e+000
  8.4100000e-001  2.5012321e+000
  8.4200000e-001  2.5131498e+000
  8.4300000e-001  2.5251100e+000
  8.4400000e-001  2.5371129e+000
  8.4500000e-001  2.5491585e+000
  8.4600000e-001  2.5612470e+000
  8.4700000e-001  2.5733784e+000
  8.4800000e-001  2.5855528e+000
  8.4900000e-001  2.5977704e+000
  8.5000000e-001  2.6100312e+000
  8.5100000e-001  2.6223354e+000
  8.5200000e-001  2.6346831e+000
  8.5300000e-001  2.6470743e+000
  8.5400000e-001  2.6595091e+000
  8.5500000e-001  2.6719878e+000
  8.5600000e-001  2.6845102e+000
  8.5700000e-001  2.6970767e+000
  8.5800000e-001  2.7096872e+000
  8.5900000e-001  2.7223419e+000
  8.6000000e-001  2.7350408e+000
  8.6100000e-001  2.7477841e+000
  8.6200000e-001  2.7605719e+000
  8.6300000e-001  2.7734043e+000
  8.6400000e-001  2.7862814e+000
  8.6500000e-001  2.7992033e+000
  8.6600000e-001  2.8121700e+000
  8.6700000e-001  2.8251818e+000
  8.6800000e-001  2.8382386e+000
  8.6900000e-001  2.8513407e+000
  8.7000000e-001  2.8644880e+000
  8.7100000e-001  2.8776808e+000
  8.7200000e-001  2.8909191e+000
  8.7300000e-001  2.9042031e+000
  8.7400000e-001  2.9175327e+000
  8.7500000e-001  2.9309082e+000
  8.7600000e-001  2.9443296e+000
  8.7700000e-001  2.9577971e+000
  8.7800000e-001  2.9713107e+000
  8.7900000e-001  2.9848706e+000
  8.8000000e-001  2.9984768e+000
  8.8100000e-001  3.0121295e+000
  8.8200000e-001  3.0258287e+000
  8.8300000e-001  3.0395747e+000
  8.8400000e-001  3.0533674e+000
  8.8500000e-001  3.0672070e+000
  8.8600000e-001  3.0810936e+000
  8.8700000e-001  3.0950273e+000
  8.8800000e-001  3.1090082e+000
  8.8900000e-001  3.1230364e+000
  8.9000000e-001  3.1371120e+000
  8.9100000e-001  3.1512352e+000
  8.9200000e-001  3.1654060e+000
  8.9300000e-001  3.1796245e+000
  8.9400000e-001  3.1938909e+000
  8.9500000e-001  3.2082053e+000
  8.9600000e-001  3.2225676e+000
  8.9700000e-001  3.2369782e+000
  8.9800000e-001  3.2514371e+000
  8.9900000e-001  3.2659443e+000
  9.0000000e-001  3.2805000e+000
  9.0100000e-001  3.2951043e+000
  9.0200000e-001  3.3097573e+000
  9.0300000e-001  3.3244592e+000
  9.0400000e-001  3.3392100e+000
  9.0500000e-001  3.3540098e+000
  9.0600000e-001  3.3688587e+000
  9.0700000e-001  3.3837569e+000
  9.0800000e-001  3.3987044e+000
  9.0900000e-001  3.4137015e+000
  9.1000000e-001  3.4287480e+000
  9.1100000e-001  3.4438443e+000
  9.1200000e-001  3.4589904e+000
  9.1300000e-001  3.4741864e+000
  9.1400000e-001  3.4894324e+000
  9.1500000e-001  3.5047285e+000
  9.1600000e-001  3.5200749e+000
  9.1700000e-001  3.5354716e+000
  9.1800000e-001  3.5509187e+000
  9.1900000e-001  3.5664164e+000
  9.2000000e-001  3.5819648e+000
  9.2100000e-001  3.5975640e+000
  9.2200000e-001  3.6132140e+000
  9.2300000e-001  3.6289151e+000
  9.2400000e-001  3.6446673e+000
  9.2500000e-001  3.6604707e+000
  9.2600000e-001  3.6763255e+000
  9.2700000e-001  3.6922317e+000
  9.2800000e-001  3.7081894e+000
  9.2900000e-001  3.7241988e+000
  9.3000000e-001  3.7402600e+000
  9.3100000e-001  3.7563732e+000
  9.3200000e-001  3.7725383e+000
  9.3300000e-001  3.7887555e+000
  9.3400000e-001  3.8050250e+000
  9.3500000e-001  3.8213468e+000
  9.3600000e-001  3.8377210e+000
  9.3700000e-001  3.8541478e+000
  9.3800000e-001  3.8706273e+000
  9.3900000e-001  3.8871596e+000
  9.4000000e-001  3.9037448e+000
  9.4100000e-001  3.9203830e+000
  9.4200000e-001  3.9370743e+000
  9.4300000e-001  3.9538189e+000
  9.4400000e-001  3.9706169e+000
  9.4500000e-001  3.9874683e+000
  9.4600000e-001  4.0043732e+000
  9.4700000e-001  4.0213319e+000
  9.4800000e-001  4.0383444e+000
  9.4900000e-001  4.0554108e+000
  9.5000000e-001  4.0725312e+000
  9.5100000e-001  4.0897058e+000
  9.5200000e-001  4.1069347e+000
  9.5300000e-001  4.1242179e+000
  9.5400000e-001  4.1415557e+000
  9.5500000e-001  4.1589480e+000
  9.5600000e-001  4.1763951e+000
  9.5700000e-001  4.1938970e+000
  9.5800000e-001  4.2114538e+000
  9.5900000e-001  4.2290657e+000
  9.6000000e-001  4.2467328e+000
  9.6100000e-001  4.2644552e+000
  9.6200000e-001  4.2822330e+000
  9.6300000e-001  4.3000663e+000
  9.6400000e-001  4.3179553e+000
  9.6500000e-001  4.3359000e+000
  9.6600000e-001  4.3539006e+000
  9.6700000e-001  4.3719572e+000
  9.6800000e-001  4.3900699e+000
  9.6900000e-001  4.4082388e+000
  9.7000000e-001  4.4264640e+000
  9.7100000e-001  4.4447458e+000
  9.7200000e-001  4.4630840e+000
  9.7300000e-001  4.4814790e+000
  9.7400000e-001  4.4999308e+000
  9.7500000e-001  4.5184395e+000
  9.7600000e-001  4.5370052e+000
  9.7700000e-001  4.5556281e+000
  9.7800000e-001  4.5743082e+000
  9.7900000e-001  4.5930458e+000
  9.8000000e-001  4.6118408e+000
  9.8100000e-001  4.6306935e+000
  9.8200000e-001  4.6496039e+000
  9.8300000e-001  4.6685722e+000
  9.8400000e-001  4.6875984e+000
  9.8500000e-001  4.7066828e+000
  9.8600000e-001  4.7258253e+000
  9.8700000e-001  4.7450262e+000
  9.8800000e-001  4.7642855e+000
  9.8900000e-001  4.7836035e+000
  9.9000000e-001  4.8029800e+000
  9.9100000e-001  4.8224155e+000
  9.9200000e-001  4.8419098e+000
  9.9300000e-001  4.8614632e+000
  9.9400000e-001  4.8810757e+000
  9.9500000e-001  4.9007475e+000
  9.9600000e-001  4.9204787e+000
  9.9700000e-001  4.9402695e+000
  9.9800000e-001  4.9601198e+000
  9.9900000e-001  4.9800300e+000
  1.0000000e+000  5.0000000e+000


==> Figures39-A3.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  3.8929202e-002
  2.0000000e-003  7.1862870e-002
  3.0000000e-003  1.0272487e-001
  4.0000000e-003  1.3224412e-001
  5.0000000e-003  1.6075384e-001
  6.0000000e-003  1.8844563e-001
  7.0000000e-003  2.1544397e-001
  8.0000000e-003  2.4183625e-001
  9.0000000e-003  2.6768719e-001
  1.0000000e-002  2.9304669e-001
  1.1000000e-002  3.1795440e-001
  1.2000000e-002  3.4244262e-001
  1.3000000e-002  3.6653818e-001
  1.4000000e-002  3.9026374e-001
  1.5000000e-002  4.1363869e-001
  1.6000000e-002  4.3667986e-001
  1.7000000e-002  4.5940198e-001
  1.8000000e-002  4.8181805e-001
  1.9000000e-002  5.0393967e-001
  2.0000000e-002  5.2577723e-001
  2.1000000e-002  5.4734013e-001
  2.2000000e-002  5.6863689e-001
  2.3000000e-002  5.8967529e-001
  2.4000000e-002  6.1046247e-001
  2.5000000e-002  6.3100500e-001
  2.6000000e-002  6.5130896e-001
  2.7000000e-002  6.7137999e-001
  2.8000000e-002  6.9122334e-001
  2.9000000e-002  7.1084392e-001
  3.0000000e-002  7.3024633e-001
  3.1000000e-002  7.4943489e-001
  3.2000000e-002  7.6841366e-001
  3.3000000e-002  7.8718649e-001
  3.4000000e-002  8.0575699e-001
  3.5000000e-002  8.2412863e-001
  3.6000000e-002  8.4230466e-001
  3.7000000e-002  8.6028820e-001
  3.8000000e-002  8.7808222e-001
  3.9000000e-002  8.9568955e-001
  4.0000000e-002  9.1311291e-001
  4.1000000e-002  9.3035487e-001
  4.2000000e-002  9.4741794e-001
  4.3000000e-002  9.6430451e-001
  4.4000000e-002  9.8101687e-001
  4.5000000e-002  9.9755723e-001
  4.6000000e-002  1.0139277e+000
  4.7000000e-002  1.0301304e+000
  4.8000000e-002  1.0461673e+000
  4.9000000e-002  1.0620403e+000
  5.0000000e-002  1.0777513e+000
  5.1000000e-002  1.0933020e+000
  5.2000000e-002  1.1086942e+000
  5.3000000e-002  1.1239297e+000
  5.4000000e-002  1.1390100e+000
  5.5000000e-002  1.1539367e+000
  5.6000000e-002  1.1687115e+000
  5.7000000e-002  1.1833358e+000
  5.8000000e-002  1.1978111e+000
  5.9000000e-002  1.2121389e+000
  6.0000000e-002  1.2263205e+000
  6.1000000e-002  1.2403573e+000
  6.2000000e-002  1.2542506e+000
  6.3000000e-002  1.2680018e+000
  6.4000000e-002  1.2816121e+000
  6.5000000e-002  1.2950828e+000
  6.6000000e-002  1.3084151e+000
  6.7000000e-002  1.3216102e+000
  6.8000000e-002  1.3346692e+000
  6.9000000e-002  1.3475933e+000
  7.0000000e-002  1.3603837e+000
  7.1000000e-002  1.3730414e+000
  7.2000000e-002  1.3855675e+000
  7.3000000e-002  1.3979631e+000
  7.4000000e-002  1.4102292e+000
  7.5000000e-002  1.4223668e+000
  7.6000000e-002  1.4343770e+000
  7.7000000e-002  1.4462607e+000
  7.8000000e-002  1.4580189e+000
  7.9000000e-002  1.4696526e+000
  8.0000000e-002  1.4811627e+000
  8.1000000e-002  1.4925501e+000
  8.2000000e-002  1.5038158e+000
  8.3000000e-002  1.5149606e+000
  8.4000000e-002  1.5259854e+000
  8.5000000e-002  1.5368911e+000
  8.6000000e-002  1.5476786e+000
  8.7000000e-002  1.5583487e+000
  8.8000000e-002  1.5689022e+000
  8.9000000e-002  1.5793399e+000
  9.0000000e-002  1.5896627e+000
  9.1000000e-002  1.5998714e+000
  9.2000000e-002  1.6099668e+000
  9.3000000e-002  1.6199496e+000
  9.4000000e-002  1.6298206e+000
  9.5000000e-002  1.6395806e+000
  9.6000000e-002  1.6492303e+000
  9.7000000e-002  1.6587705e+000
  9.8000000e-002  1.6682019e+000
  9.9000000e-002  1.6775252e+000
  1.0000000e-001  1.6867412e+000
  1.0100000e-001  1.6958506e+000
  1.0200000e-001  1.7048540e+000
  1.0300000e-001  1.7137521e+000
  1.0400000e-001  1.7225457e+000
  1.0500000e-001  1.7312355e+000
  1.0600000e-001  1.7398220e+000
  1.0700000e-001  1.7483060e+000
  1.0800000e-001  1.7566881e+000
  1.0900000e-001  1.7649689e+000
  1.1000000e-001  1.7731492e+000
  1.1100000e-001  1.7812295e+000
  1.1200000e-001  1.7892106e+000
  1.1300000e-001  1.7970929e+000
  1.1400000e-001  1.8048772e+000
  1.1500000e-001  1.8125640e+000
  1.1600000e-001  1.8201540e+000
  1.1700000e-001  1.8276478e+000
  1.1800000e-001  1.8350459e+000
  1.1900000e-001  1.8423489e+000
  1.2000000e-001  1.8495576e+000
  1.2100000e-001  1.8566723e+000
  1.2200000e-001  1.8636938e+000
  1.2300000e-001  1.8706225e+000
  1.2400000e-001  1.8774591e+000
  1.2500000e-001  1.8842041e+000
  1.2600000e-001  1.8908581e+000
  1.2700000e-001  1.8974216e+000
  1.2800000e-001  1.9038951e+000
  1.2900000e-001  1.9102793e+000
  1.3000000e-001  1.9165747e+000
  1.3100000e-001  1.9227818e+000
  1.3200000e-001  1.9289011e+000
  1.3300000e-001  1.9349332e+000
  1.3400000e-001  1.9408785e+000
  1.3500000e-001  1.9467377e+000
  1.3600000e-001  1.9525113e+000
  1.3700000e-001  1.9581996e+000
  1.3800000e-001  1.9638034e+000
  1.3900000e-001  1.9693230e+000
  1.4000000e-001  1.9747589e+000
  1.4100000e-001  1.9801118e+000
  1.4200000e-001  1.9853820e+000
  1.4300000e-001  1.9905700e+000
  1.4400000e-001  1.9956765e+000
  1.4500000e-001  2.0007017e+000
  1.4600000e-001  2.0056463e+000
  1.4700000e-001  2.0105107e+000
  1.4800000e-001  2.0152953e+000
  1.4900000e-001  2.0200007e+000
  1.5000000e-001  2.0246273e+000
  1.5100000e-001  2.0291756e+000
  1.5200000e-001  2.0336461e+000
  1.5300000e-001  2.0380392e+000
  1.5400000e-001  2.0423554e+000
  1.5500000e-001  2.0465951e+000
  1.5600000e-001  2.0507588e+000
  1.5700000e-001  2.0548469e+000
  1.5800000e-001  2.0588599e+000
  1.5900000e-001  2.0627982e+000
  1.6000000e-001  2.0666623e+000
  1.6100000e-001  2.0704527e+000
  1.6200000e-001  2.0741697e+000
  1.6300000e-001  2.0778137e+000
  1.6400000e-001  2.0813853e+000
  1.6500000e-001  2.0848849e+000
  1.6600000e-001  2.0883128e+000
  1.6700000e-001  2.0916696e+000
  1.6800000e-001  2.0949555e+000
  1.6900000e-001  2.0981711e+000
  1.7000000e-001  2.1013168e+000
  1.7100000e-001  2.1043930e+000
  1.7200000e-001  2.1074001e+000
  1.7300000e-001  2.1103384e+000
  1.7400000e-001  2.1132085e+000
  1.7500000e-001  2.1160107e+000
  1.7600000e-001  2.1187455e+000
  1.7700000e-001  2.1214132e+000
  1.7800000e-001  2.1240142e+000
  1.7900000e-001  2.1265490e+000
  1.8000000e-001  2.1290179e+000
  1.8100000e-001  2.1314213e+000
  1.8200000e-001  2.1337596e+000
  1.8300000e-001  2.1360333e+000
  1.8400000e-001  2.1382427e+000
  1.8500000e-001  2.1403881e+000
  1.8600000e-001  2.1424700e+000
  1.8700000e-001  2.1444888e+000
  1.8800000e-001  2.1464448e+000
  1.8900000e-001  2.1483384e+000
  1.9000000e-001  2.1501700e+000
  1.9100000e-001  2.1519400e+000
  1.9200000e-001  2.1536487e+000
  1.9300000e-001  2.1552966e+000
  1.9400000e-001  2.1568839e+000
  1.9500000e-001  2.1584111e+000
  1.9600000e-001  2.1598785e+000
  1.9700000e-001  2.1612864e+000
  1.9800000e-001  2.1626354e+000
  1.9900000e-001  2.1639256e+000
  2.0000000e-001  2.1651575e+000
  2.0100000e-001  2.1663315e+000
  2.0200000e-001  2.1674478e+000
  2.0300000e-001  2.1685068e+000
  2.0400000e-001  2.1695090e+000
  2.0500000e-001  2.1704546e+000
  2.0600000e-001  2.1713440e+000
  2.0700000e-001  2.1721775e+000
  2.0800000e-001  2.1729556e+000
  2.0900000e-001  2.1736785e+000
  2.1000000e-001  2.1743465e+000
  2.1100000e-001  2.1749601e+000
  2.1200000e-001  2.1755195e+000
  2.1300000e-001  2.1760252e+000
  2.1400000e-001  2.1764773e+000
  2.1500000e-001  2.1768764e+000
  2.1600000e-001  2.1772227e+000
  2.1700000e-001  2.1775165e+000
  2.1800000e-001  2.1777582e+000
  2.1900000e-001  2.1779481e+000
  2.2000000e-001  2.1780865e+000
  2.2100000e-001  2.1781739e+000
  2.2200000e-001  2.1782104e+000
  2.2300000e-001  2.1781964e+000
  2.2400000e-001  2.1781323e+000
  2.2500000e-001  2.1780183e+000
  2.2600000e-001  2.1778548e+000
  2.2700000e-001  2.1776421e+000
  2.2800000e-001  2.1773806e+000
  2.2900000e-001  2.1770704e+000
  2.3000000e-001  2.1767121e+000
  2.3100000e-001  2.1763058e+000
  2.3200000e-001  2.1758519e+000
  2.3300000e-001  2.1753506e+000
  2.3400000e-001  2.1748024e+000
  2.3500000e-001  2.1742075e+000
  2.3600000e-001  2.1735662e+000
  2.3700000e-001  2.1728789e+000
  2.3800000e-001  2.1721458e+000
  2.3900000e-001  2.1713672e+000
  2.4000000e-001  2.1705435e+000
  2.4100000e-001  2.1696749e+000
  2.4200000e-001  2.1687617e+000
  2.4300000e-001  2.1678043e+000
  2.4400000e-001  2.1668029e+000
  2.4500000e-001  2.1657579e+000
  2.4600000e-001  2.1646695e+000
  2.4700000e-001  2.1635380e+000
  2.4800000e-001  2.1623638e+000
  2.4900000e-001  2.1611471e+000
  2.5000000e-001  2.1598881e+000
  2.5100000e-001  2.1585873e+000
  2.5200000e-001  2.1572448e+000
  2.5300000e-001  2.1558610e+000
  2.5400000e-001  2.1544362e+000
  2.5500000e-001  2.1529706e+000
  2.5600000e-001  2.1514646e+000
  2.5700000e-001  2.1499183e+000
  2.5800000e-001  2.1483322e+000
  2.5900000e-001  2.1467064e+000
  2.6000000e-001  2.1450412e+000
  2.6100000e-001  2.1433370e+000
  2.6200000e-001  2.1415940e+000
  2.6300000e-001  2.1398125e+000
  2.6400000e-001  2.1379928e+000
  2.6500000e-001  2.1361351e+000
  2.6600000e-001  2.1342396e+000
  2.6700000e-001  2.1323068e+000
  2.6800000e-001  2.1303368e+000
  2.6900000e-001  2.1283300e+000
  2.7000000e-001  2.1262865e+000
  2.7100000e-001  2.1242067e+000
  2.7200000e-001  2.1220908e+000
  2.7300000e-001  2.1199391e+000
  2.7400000e-001  2.1177519e+000
  2.7500000e-001  2.1155294e+000
  2.7600000e-001  2.1132719e+000
  2.7700000e-001  2.1109796e+000
  2.7800000e-001  2.1086528e+000
  2.7900000e-001  2.1062918e+000
  2.8000000e-001  2.1038969e+000
  2.8100000e-001  2.1014682e+000
  2.8200000e-001  2.0990060e+000
  2.8300000e-001  2.0965107e+000
  2.8400000e-001  2.0939824e+000
  2.8500000e-001  2.0914214e+000
  2.8600000e-001  2.0888280e+000
  2.8700000e-001  2.0862024e+000
  2.8800000e-001  2.0835448e+000
  2.8900000e-001  2.0808556e+000
  2.9000000e-001  2.0781349e+000
  2.9100000e-001  2.0753830e+000
  2.9200000e-001  2.0726002e+000
  2.9300000e-001  2.0697868e+000
  2.9400000e-001  2.0669428e+000
  2.9500000e-001  2.0640687e+000
  2.9600000e-001  2.0611646e+000
  2.9700000e-001  2.0582308e+000
  2.9800000e-001  2.0552675e+000
  2.9900000e-001  2.0522749e+000
  3.0000000e-001  2.0492534e+000
  3.0100000e-001  2.0462032e+000
  3.0200000e-001  2.0431244e+000
  3.0300000e-001  2.0400173e+000
  3.0400000e-001  2.0368822e+000
  3.0500000e-001  2.0337193e+000
  3.0600000e-001  2.0305288e+000
  3.0700000e-001  2.0273110e+000
  3.0800000e-001  2.0240661e+000
  3.0900000e-001  2.0207943e+000
  3.1000000e-001  2.0174959e+000
  3.1100000e-001  2.0141711e+000
  3.1200000e-001  2.0108201e+000
  3.1300000e-001  2.0074431e+000
  3.1400000e-001  2.0040404e+000
  3.1500000e-001  2.0006122e+000
  3.1600000e-001  1.9971588e+000
  3.1700000e-001  1.9936803e+000
  3.1800000e-001  1.9901770e+000
  3.1900000e-001  1.9866491e+000
  3.2000000e-001  1.9830968e+000
  3.2100000e-001  1.9795204e+000
  3.2200000e-001  1.9759200e+000
  3.2300000e-001  1.9722960e+000
  3.2400000e-001  1.9686484e+000
  3.2500000e-001  1.9649776e+000
  3.2600000e-001  1.9612837e+000
  3.2700000e-001  1.9575670e+000
  3.2800000e-001  1.9538277e+000
  3.2900000e-001  1.9500659e+000
  3.3000000e-001  1.9462820e+000
  3.3100000e-001  1.9424761e+000
  3.3200000e-001  1.9386484e+000
  3.3300000e-001  1.9347992e+000
  3.3400000e-001  1.9309286e+000
  3.3500000e-001  1.9270370e+000
  3.3600000e-001  1.9231244e+000
  3.3700000e-001  1.9191910e+000
  3.3800000e-001  1.9152372e+000
  3.3900000e-001  1.9112631e+000
  3.4000000e-001  1.9072689e+000
  3.4100000e-001  1.9032549e+000
  3.4200000e-001  1.8992211e+000
  3.4300000e-001  1.8951679e+000
  3.4400000e-001  1.8910954e+000
  3.4500000e-001  1.8870038e+000
  3.4600000e-001  1.8828934e+000
  3.4700000e-001  1.8787643e+000
  3.4800000e-001  1.8746168e+000
  3.4900000e-001  1.8704510e+000
  3.5000000e-001  1.8662671e+000
  3.5100000e-001  1.8620654e+000
  3.5200000e-001  1.8578460e+000
  3.5300000e-001  1.8536091e+000
  3.5400000e-001  1.8493550e+000
  3.5500000e-001  1.8450837e+000
  3.5600000e-001  1.8407956e+000
  3.5700000e-001  1.8364908e+000
  3.5800000e-001  1.8321695e+000
  3.5900000e-001  1.8278319e+000
  3.6000000e-001  1.8234782e+000
  3.6100000e-001  1.8191085e+000
  3.6200000e-001  1.8147232e+000
  3.6300000e-001  1.8103222e+000
  3.6400000e-001  1.8059060e+000
  3.6500000e-001  1.8014745e+000
  3.6600000e-001  1.7970281e+000
  3.6700000e-001  1.7925669e+000
  3.6800000e-001  1.7880910e+000
  3.6900000e-001  1.7836008e+000
  3.7000000e-001  1.7790963e+000
  3.7100000e-001  1.7745777e+000
  3.7200000e-001  1.7700453e+000
  3.7300000e-001  1.7654992e+000
  3.7400000e-001  1.7609395e+000
  3.7500000e-001  1.7563666e+000
  3.7600000e-001  1.7517805e+000
  3.7700000e-001  1.7471814e+000
  3.7800000e-001  1.7425695e+000
  3.7900000e-001  1.7379450e+000
  3.8000000e-001  1.7333081e+000
  3.8100000e-001  1.7286589e+000
  3.8200000e-001  1.7239977e+000
  3.8300000e-001  1.7193245e+000
  3.8400000e-001  1.7146396e+000
  3.8500000e-001  1.7099431e+000
  3.8600000e-001  1.7052352e+000
  3.8700000e-001  1.7005162e+000
  3.8800000e-001  1.6957860e+000
  3.8900000e-001  1.6910450e+000
  3.9000000e-001  1.6862933e+000
  3.9100000e-001  1.6815311e+000
  3.9200000e-001  1.6767585e+000
  3.9300000e-001  1.6719757e+000
  3.9400000e-001  1.6671829e+000
  3.9500000e-001  1.6623802e+000
  3.9600000e-001  1.6575678e+000
  3.9700000e-001  1.6527458e+000
  3.9800000e-001  1.6479146e+000
  3.9900000e-001  1.6430741e+000
  4.0000000e-001  1.6382245e+000
  4.0100000e-001  1.6333661e+000
  4.0200000e-001  1.6284990e+000
  4.0300000e-001  1.6236233e+000
  4.0400000e-001  1.6187392e+000
  4.0500000e-001  1.6138469e+000
  4.0600000e-001  1.6089466e+000
  4.0700000e-001  1.6040383e+000
  4.0800000e-001  1.5991222e+000
  4.0900000e-001  1.5941986e+000
  4.1000000e-001  1.5892675e+000
  4.1100000e-001  1.5843291e+000
  4.1200000e-001  1.5793836e+000
  4.1300000e-001  1.5744312e+000
  4.1400000e-001  1.5694719e+000
  4.1500000e-001  1.5645059e+000
  4.1600000e-001  1.5595334e+000
  4.1700000e-001  1.5545546e+000
  4.1800000e-001  1.5495696e+000
  4.1900000e-001  1.5445785e+000
  4.2000000e-001  1.5395814e+000
  4.2100000e-001  1.5345787e+000
  4.2200000e-001  1.5295703e+000
  4.2300000e-001  1.5245564e+000
  4.2400000e-001  1.5195373e+000
  4.2500000e-001  1.5145130e+000
  4.2600000e-001  1.5094836e+000
  4.2700000e-001  1.5044494e+000
  4.2800000e-001  1.4994105e+000
  4.2900000e-001  1.4943669e+000
  4.3000000e-001  1.4893190e+000
  4.3100000e-001  1.4842667e+000
  4.3200000e-001  1.4792103e+000
  4.3300000e-001  1.4741498e+000
  4.3400000e-001  1.4690855e+000
  4.3500000e-001  1.4640175e+000
  4.3600000e-001  1.4589459e+000
  4.3700000e-001  1.4538708e+000
  4.3800000e-001  1.4487925e+000
  4.3900000e-001  1.4437109e+000
  4.4000000e-001  1.4386263e+000
  4.4100000e-001  1.4335389e+000
  4.4200000e-001  1.4284486e+000
  4.4300000e-001  1.4233558e+000
  4.4400000e-001  1.4182604e+000
  4.4500000e-001  1.4131627e+000
  4.4600000e-001  1.4080628e+000
  4.4700000e-001  1.4029608e+000
  4.4800000e-001  1.3978568e+000
  4.4900000e-001  1.3927510e+000
  4.5000000e-001  1.3876435e+000
  4.5100000e-001  1.3825345e+000
  4.5200000e-001  1.3774241e+000
  4.5300000e-001  1.3723123e+000
  4.5400000e-001  1.3671994e+000
  4.5500000e-001  1.3620854e+000
  4.5600000e-001  1.3569706e+000
  4.5700000e-001  1.3518549e+000
  4.5800000e-001  1.3467386e+000
  4.5900000e-001  1.3416217e+000
  4.6000000e-001  1.3365045e+000
  4.6100000e-001  1.3313870e+000
  4.6200000e-001  1.3262693e+000
  4.6300000e-001  1.3211516e+000
  4.6400000e-001  1.3160339e+000
  4.6500000e-001  1.3109165e+000
  4.6600000e-001  1.3057995e+000
  4.6700000e-001  1.3006829e+000
  4.6800000e-001  1.2955668e+000
  4.6900000e-001  1.2904515e+000
  4.7000000e-001  1.2853370e+000
  4.7100000e-001  1.2802234e+000
  4.7200000e-001  1.2751109e+000
  4.7300000e-001  1.2699996e+000
  4.7400000e-001  1.2648896e+000
  4.7500000e-001  1.2597809e+000
  4.7600000e-001  1.2546738e+000
  4.7700000e-001  1.2495684e+000
  4.7800000e-001  1.2444647e+000
  4.7900000e-001  1.2393628e+000
  4.8000000e-001  1.2342630e+000
  4.8100000e-001  1.2291653e+000
  4.8200000e-001  1.2240697e+000
  4.8300000e-001  1.2189765e+000
  4.8400000e-001  1.2138858e+000
  4.8500000e-001  1.2087976e+000
  4.8600000e-001  1.2037120e+000
  4.8700000e-001  1.1986292e+000
  4.8800000e-001  1.1935493e+000
  4.8900000e-001  1.1884724e+000
  4.9000000e-001  1.1833986e+000
  4.9100000e-001  1.1783280e+000
  4.9200000e-001  1.1732607e+000
  4.9300000e-001  1.1681968e+000
  4.9400000e-001  1.1631364e+000
  4.9500000e-001  1.1580797e+000
  4.9600000e-001  1.1530267e+000
  4.9700000e-001  1.1479776e+000
  4.9800000e-001  1.1429323e+000
  4.9900000e-001  1.1378912e+000
  5.0000000e-001  1.1328542e+000
  5.0100000e-001  1.1278214e+000
  5.0200000e-001  1.1227930e+000
  5.0300000e-001  1.1177690e+000
  5.0400000e-001  1.1127496e+000
  5.0500000e-001  1.1077349e+000
  5.0600000e-001  1.1027249e+000
  5.0700000e-001  1.0977197e+000
  5.0800000e-001  1.0927196e+000
  5.0900000e-001  1.0877244e+000
  5.1000000e-001  1.0827344e+000
  5.1100000e-001  1.0777497e+000
  5.1200000e-001  1.0727703e+000
  5.1300000e-001  1.0677963e+000
  5.1400000e-001  1.0628279e+000
  5.1500000e-001  1.0578650e+000
  5.1600000e-001  1.0529079e+000
  5.1700000e-001  1.0479567e+000
  5.1800000e-001  1.0430113e+000
  5.1900000e-001  1.0380719e+000
  5.2000000e-001  1.0331386e+000
  5.2100000e-001  1.0282115e+000
  5.2200000e-001  1.0232906e+000
  5.2300000e-001  1.0183762e+000
  5.2400000e-001  1.0134681e+000
  5.2500000e-001  1.0085666e+000
  5.2600000e-001  1.0036718e+000
  5.2700000e-001  9.9878363e-001
  5.2800000e-001  9.9390229e-001
  5.2900000e-001  9.8902784e-001
  5.3000000e-001  9.8416037e-001
  5.3100000e-001  9.7929996e-001
  5.3200000e-001  9.7444670e-001
  5.3300000e-001  9.6960068e-001
  5.3400000e-001  9.6476197e-001
  5.3500000e-001  9.5993067e-001
  5.3600000e-001  9.5510685e-001
  5.3700000e-001  9.5029060e-001
  5.3800000e-001  9.4548200e-001
  5.3900000e-001  9.4068113e-001
  5.4000000e-001  9.3588808e-001
  5.4100000e-001  9.3110292e-001
  5.4200000e-001  9.2632573e-001
  5.4300000e-001  9.2155660e-001
  5.4400000e-001  9.1679560e-001
  5.4500000e-001  9.1204281e-001
  5.4600000e-001  9.0729830e-001
  5.4700000e-001  9.0256217e-001
  5.4800000e-001  8.9783448e-001
  5.4900000e-001  8.9311531e-001
  5.5000000e-001  8.8840473e-001
  5.5100000e-001  8.8370283e-001
  5.5200000e-001  8.7900967e-001
  5.5300000e-001  8.7432534e-001
  5.5400000e-001  8.6964989e-001
  5.5500000e-001  8.6498342e-001
  5.5600000e-001  8.6032599e-001
  5.5700000e-001  8.5567767e-001
  5.5800000e-001  8.5103853e-001
  5.5900000e-001  8.4640865e-001
  5.6000000e-001  8.4178810e-001
  5.6100000e-001  8.3717694e-001
  5.6200000e-001  8.3257526e-001
  5.6300000e-001  8.2798310e-001
  5.6400000e-001  8.2340056e-001
  5.6500000e-001  8.1882768e-001
  5.6600000e-001  8.1426455e-001
  5.6700000e-001  8.0971123e-001
  5.6800000e-001  8.0516778e-001
  5.6900000e-001  8.0063427e-001
  5.7000000e-001  7.9611077e-001
  5.7100000e-001  7.9159734e-001
  5.7200000e-001  7.8709404e-001
  5.7300000e-001  7.8260095e-001
  5.7400000e-001  7.7811813e-001
  5.7500000e-001  7.7364563e-001
  5.7600000e-001  7.6918352e-001
  5.7700000e-001  7.6473186e-001
  5.7800000e-001  7.6029072e-001
  5.7900000e-001  7.5586015e-001
  5.8000000e-001  7.5144022e-001
  5.8100000e-001  7.4703099e-001
  5.8200000e-001  7.4263251e-001
  5.8300000e-001  7.3824485e-001
  5.8400000e-001  7.3386807e-001
  5.8500000e-001  7.2950221e-001
  5.8600000e-001  7.2514735e-001
  5.8700000e-001  7.2080353e-001
  5.8800000e-001  7.1647081e-001
  5.8900000e-001  7.1214926e-001
  5.9000000e-001  7.0783892e-001
  5.9100000e-001  7.0353986e-001
  5.9200000e-001  6.9925211e-001
  5.9300000e-001  6.9497575e-001
  5.9400000e-001  6.9071083e-001
  5.9500000e-001  6.8645739e-001
  5.9600000e-001  6.8221549e-001
  5.9700000e-001  6.7798518e-001
  5.9800000e-001  6.7376652e-001
  5.9900000e-001  6.6955955e-001
  6.0000000e-001  6.6536433e-001
  6.0100000e-001  6.6118091e-001
  6.0200000e-001  6.5700933e-001
  6.0300000e-001  6.5284965e-001
  6.0400000e-001  6.4870191e-001
  6.0500000e-001  6.4456617e-001
  6.0600000e-001  6.4044246e-001
  6.0700000e-001  6.3633085e-001
  6.0800000e-001  6.3223137e-001
  6.0900000e-001  6.2814408e-001
  6.1000000e-001  6.2406901e-001
  6.1100000e-001  6.2000622e-001
  6.1200000e-001  6.1595574e-001
  6.1300000e-001  6.1191763e-001
  6.1400000e-001  6.0789193e-001
  6.1500000e-001  6.0387867e-001
  6.1600000e-001  5.9987791e-001
  6.1700000e-001  5.9588969e-001
  6.1800000e-001  5.9191405e-001
  6.1900000e-001  5.8795103e-001
  6.2000000e-001  5.8400067e-001
  6.2100000e-001  5.8006301e-001
  6.2200000e-001  5.7613810e-001
  6.2300000e-001  5.7222597e-001
  6.2400000e-001  5.6832666e-001
  6.2500000e-001  5.6444021e-001
  6.2600000e-001  5.6056666e-001
  6.2700000e-001  5.5670605e-001
  6.2800000e-001  5.5285842e-001
  6.2900000e-001  5.4902379e-001
  6.3000000e-001  5.4520222e-001
  6.3100000e-001  5.4139373e-001
  6.3200000e-001  5.3759836e-001
  6.3300000e-001  5.3381615e-001
  6.3400000e-001  5.3004712e-001
  6.3500000e-001  5.2629132e-001
  6.3600000e-001  5.2254878e-001
  6.3700000e-001  5.1881953e-001
  6.3800000e-001  5.1510360e-001
  6.3900000e-001  5.1140103e-001
  6.4000000e-001  5.0771185e-001
  6.4100000e-001  5.0403609e-001
  6.4200000e-001  5.0037377e-001
  6.4300000e-001  4.9672494e-001
  6.4400000e-001  4.9308962e-001
  6.4500000e-001  4.8946784e-001
  6.4600000e-001  4.8585963e-001
  6.4700000e-001  4.8226502e-001
  6.4800000e-001  4.7868404e-001
  6.4900000e-001  4.7511671e-001
  6.5000000e-001  4.7156306e-001
  6.5100000e-001  4.6802312e-001
  6.5200000e-001  4.6449691e-001
  6.5300000e-001  4.6098447e-001
  6.5400000e-001  4.5748581e-001
  6.5500000e-001  4.5400096e-001
  6.5600000e-001  4.5052995e-001
  6.5700000e-001  4.4707280e-001
  6.5800000e-001  4.4362953e-001
  6.5900000e-001  4.4020016e-001
  6.6000000e-001  4.3678473e-001
  6.6100000e-001  4.3338325e-001
  6.6200000e-001  4.2999574e-001
  6.6300000e-001  4.2662223e-001
  6.6400000e-001  4.2326273e-001
  6.6500000e-001  4.1991727e-001
  6.6600000e-001  4.1658587e-001
  6.6700000e-001  4.1326854e-001
  6.6800000e-001  4.0996530e-001
  6.6900000e-001  4.0667618e-001
  6.7000000e-001  4.0340119e-001
  6.7100000e-001  4.0014035e-001
  6.7200000e-001  3.9689368e-001
  6.7300000e-001  3.9366120e-001
  6.7400000e-001  3.9044291e-001
  6.7500000e-001  3.8723884e-001
  6.7600000e-001  3.8404900e-001
  6.7700000e-001  3.8087341e-001
  6.7800000e-001  3.7771208e-001
  6.7900000e-001  3.7456502e-001
  6.8000000e-001  3.7143226e-001
  6.8100000e-001  3.6831380e-001
  6.8200000e-001  3.6520965e-001
  6.8300000e-001  3.6211984e-001
  6.8400000e-001  3.5904436e-001
  6.8500000e-001  3.5598324e-001
  6.8600000e-001  3.5293648e-001
  6.8700000e-001  3.4990409e-001
  6.8800000e-001  3.4688609e-001
  6.8900000e-001  3.4388249e-001
  6.9000000e-001  3.4089329e-001
  6.9100000e-001  3.3791850e-001
  6.9200000e-001  3.3495813e-001
  6.9300000e-001  3.3201219e-001
  6.9400000e-001  3.2908069e-001
  6.9500000e-001  3.2616363e-001
  6.9600000e-001  3.2326103e-001
  6.9700000e-001  3.2037288e-001
  6.9800000e-001  3.1749920e-001
  6.9900000e-001  3.1463998e-001
  7.0000000e-001  3.1179524e-001
  7.0100000e-001  3.0896498e-001
  7.0200000e-001  3.0614920e-001
  7.0300000e-001  3.0334791e-001
  7.0400000e-001  3.0056111e-001
  7.0500000e-001  2.9778880e-001
  7.0600000e-001  2.9503099e-001
  7.0700000e-001  2.9228768e-001
  7.0800000e-001  2.8955886e-001
  7.0900000e-001  2.8684455e-001
  7.1000000e-001  2.8414474e-001
  7.1100000e-001  2.8145943e-001
  7.1200000e-001  2.7878863e-001
  7.1300000e-001  2.7613232e-001
  7.1400000e-001  2.7349052e-001
  7.1500000e-001  2.7086322e-001
  7.1600000e-001  2.6825041e-001
  7.1700000e-001  2.6565210e-001
  7.1800000e-001  2.6306829e-001
  7.1900000e-001  2.6049896e-001
  7.2000000e-001  2.5794412e-001
  7.2100000e-001  2.5540377e-001
  7.2200000e-001  2.5287789e-001
  7.2300000e-001  2.5036649e-001
  7.2400000e-001  2.4786956e-001
  7.2500000e-001  2.4538709e-001
  7.2600000e-001  2.4291908e-001
  7.2700000e-001  2.4046552e-001
  7.2800000e-001  2.3802640e-001
  7.2900000e-001  2.3560173e-001
  7.3000000e-001  2.3319148e-001
  7.3100000e-001  2.3079566e-001
  7.3200000e-001  2.2841425e-001
  7.3300000e-001  2.2604725e-001
  7.3400000e-001  2.2369464e-001
  7.3500000e-001  2.2135642e-001
  7.3600000e-001  2.1903257e-001
  7.3700000e-001  2.1672309e-001
  7.3800000e-001  2.1442797e-001
  7.3900000e-001  2.1214719e-001
  7.4000000e-001  2.0988075e-001
  7.4100000e-001  2.0762862e-001
  7.4200000e-001  2.0539080e-001
  7.4300000e-001  2.0316728e-001
  7.4400000e-001  2.0095804e-001
  7.4500000e-001  1.9876306e-001
  7.4600000e-001  1.9658234e-001
  7.4700000e-001  1.9441586e-001
  7.4800000e-001  1.9226361e-001
  7.4900000e-001  1.9012556e-001
  7.5000000e-001  1.8800171e-001
  7.5100000e-001  1.8589204e-001
  7.5200000e-001  1.8379652e-001
  7.5300000e-001  1.8171516e-001
  7.5400000e-001  1.7964792e-001
  7.5500000e-001  1.7759478e-001
  7.5600000e-001  1.7555574e-001
  7.5700000e-001  1.7353078e-001
  7.5800000e-001  1.7151986e-001
  7.5900000e-001  1.6952298e-001
  7.6000000e-001  1.6754012e-001
  7.6100000e-001  1.6557125e-001
  7.6200000e-001  1.6361636e-001
  7.6300000e-001  1.6167542e-001
  7.6400000e-001  1.5974841e-001
  7.6500000e-001  1.5783531e-001
  7.6600000e-001  1.5593610e-001
  7.6700000e-001  1.5405076e-001
  7.6800000e-001  1.5217926e-001
  7.6900000e-001  1.5032158e-001
  7.7000000e-001  1.4847770e-001
  7.7100000e-001  1.4664759e-001
  7.7200000e-001  1.4483123e-001
  7.7300000e-001  1.4302859e-001
  7.7400000e-001  1.4123966e-001
  7.7500000e-001  1.3946439e-001
  7.7600000e-001  1.3770277e-001
  7.7700000e-001  1.3595477e-001
  7.7800000e-001  1.3422037e-001
  7.7900000e-001  1.3249954e-001
  7.8000000e-001  1.3079224e-001
  7.8100000e-001  1.2909845e-001
  7.8200000e-001  1.2741815e-001
  7.8300000e-001  1.2575131e-001
  7.8400000e-001  1.2409788e-001
  7.8500000e-001  1.2245786e-001
  7.8600000e-001  1.2083120e-001
  7.8700000e-001  1.1921788e-001
  7.8800000e-001  1.1761787e-001
  7.8900000e-001  1.1603113e-001
  7.9000000e-001  1.1445763e-001
  7.9100000e-001  1.1289735e-001
  7.9200000e-001  1.1135025e-001
  7.9300000e-001  1.0981629e-001
  7.9400000e-001  1.0829545e-001
  7.9500000e-001  1.0678770e-001
  7.9600000e-001  1.0529299e-001
  7.9700000e-001  1.0381130e-001
  7.9800000e-001  1.0234258e-001
  7.9900000e-001  1.0088682e-001
  8.0000000e-001  9.9443959e-002
  8.0100000e-001  9.8013978e-002
  8.0200000e-001  9.6596837e-002
  8.0300000e-001  9.5192499e-002
  8.0400000e-001  9.3800929e-002
  8.0500000e-001  9.2422089e-002
  8.0600000e-001  9.1055942e-002
  8.0700000e-001  8.9702451e-002
  8.0800000e-001  8.8361578e-002
  8.0900000e-001  8.7033284e-002
  8.1000000e-001  8.5717530e-002
  8.1100000e-001  8.4414279e-002
  8.1200000e-001  8.3123489e-002
  8.1300000e-001  8.1845122e-002
  8.1400000e-001  8.0579138e-002
  8.1500000e-001  7.9325495e-002
  8.1600000e-001  7.8084154e-002
  8.1700000e-001  7.6855073e-002
  8.1800000e-001  7.5638210e-002
  8.1900000e-001  7.4433523e-002
  8.2000000e-001  7.3240971e-002
  8.2100000e-001  7.2060510e-002
  8.2200000e-001  7.0892098e-002
  8.2300000e-001  6.9735692e-002
  8.2400000e-001  6.8591247e-002
  8.2500000e-001  6.7458719e-002
  8.2600000e-001  6.6338065e-002
  8.2700000e-001  6.5229240e-002
  8.2800000e-001  6.4132197e-002
  8.2900000e-001  6.3046893e-002
  8.3000000e-001  6.1973281e-002
  8.3100000e-001  6.0911315e-002
  8.3200000e-001  5.9860949e-002
  8.3300000e-001  5.8822135e-002
  8.3400000e-001  5.7794827e-002
  8.3500000e-001  5.6778978e-002
  8.3600000e-001  5.5774538e-002
  8.3700000e-001  5.4781461e-002
  8.3800000e-001  5.3799696e-002
  8.3900000e-001  5.2829197e-002
  8.4000000e-001  5.1869913e-002
  8.4100000e-001  5.0921795e-002
  8.4200000e-001  4.9984792e-002
  8.4300000e-001  4.9058856e-002
  8.4400000e-001  4.8143934e-002
  8.4500000e-001  4.7239977e-002
  8.4600000e-001  4.6346933e-002
  8.4700000e-001  4.5464749e-002
  8.4800000e-001  4.4593376e-002
  8.4900000e-001  4.3732759e-002
  8.5000000e-001  4.2882847e-002
  8.5100000e-001  4.2043587e-002
  8.5200000e-001  4.1214925e-002
  8.5300000e-001  4.0396808e-002
  8.5400000e-001  3.9589182e-002
  8.5500000e-001  3.8791993e-002
  8.5600000e-001  3.8005186e-002
  8.5700000e-001  3.7228706e-002
  8.5800000e-001  3.6462499e-002
  8.5900000e-001  3.5706507e-002
  8.6000000e-001  3.4960677e-002
  8.6100000e-001  3.4224951e-002
  8.6200000e-001  3.3499273e-002
  8.6300000e-001  3.2783586e-002
  8.6400000e-001  3.2077833e-002
  8.6500000e-001  3.1381957e-002
  8.6600000e-001  3.0695900e-002
  8.6700000e-001  3.0019604e-002
  8.6800000e-001  2.9353010e-002
  8.6900000e-001  2.8696059e-002
  8.7000000e-001  2.8048694e-002
  8.7100000e-001  2.7410853e-002
  8.7200000e-001  2.6782479e-002
  8.7300000e-001  2.6163510e-002
  8.7400000e-001  2.5553886e-002
  8.7500000e-001  2.4953548e-002
  8.7600000e-001  2.4362433e-002
  8.7700000e-001  2.3780481e-002
  8.7800000e-001  2.3207631e-002
  8.7900000e-001  2.2643820e-002
  8.8000000e-001  2.2088987e-002
  8.8100000e-001  2.1543068e-002
  8.8200000e-001  2.1006003e-002
  8.8300000e-001  2.0477726e-002
  8.8400000e-001  1.9958176e-002
  8.8500000e-001  1.9447289e-002
  8.8600000e-001  1.8945000e-002
  8.8700000e-001  1.8451246e-002
  8.8800000e-001  1.7965962e-002
  8.8900000e-001  1.7489083e-002
  8.9000000e-001  1.7020545e-002
  8.9100000e-001  1.6560282e-002
  8.9200000e-001  1.6108228e-002
  8.9300000e-001  1.5664318e-002
  8.9400000e-001  1.5228485e-002
  8.9500000e-001  1.4800663e-002
  8.9600000e-001  1.4380785e-002
  8.9700000e-001  1.3968785e-002
  8.9800000e-001  1.3564595e-002
  8.9900000e-001  1.3168147e-002
  9.0000000e-001  1.2779373e-002
  9.0100000e-001  1.2398206e-002
  9.0200000e-001  1.2024577e-002
  9.0300000e-001  1.1658418e-002
  9.0400000e-001  1.1299658e-002
  9.0500000e-001  1.0948231e-002
  9.0600000e-001  1.0604065e-002
  9.0700000e-001  1.0267091e-002
  9.0800000e-001  9.9372395e-003
  9.0900000e-001  9.6144400e-003
  9.1000000e-001  9.2986218e-003
  9.1100000e-001  8.9897145e-003
  9.1200000e-001  8.6876468e-003
  9.1300000e-001  8.3923476e-003
  9.1400000e-001  8.1037454e-003
  9.1500000e-001  7.8217683e-003
  9.1600000e-001  7.5463445e-003
  9.1700000e-001  7.2774017e-003
  9.1800000e-001  7.0148674e-003
  9.1900000e-001  6.7586688e-003
  9.2000000e-001  6.5087330e-003
  9.2100000e-001  6.2649868e-003
  9.2200000e-001  6.0273568e-003
  9.2300000e-001  5.7957693e-003
  9.2400000e-001  5.5701503e-003
  9.2500000e-001  5.3504258e-003
  9.2600000e-001  5.1365214e-003
  9.2700000e-001  4.9283625e-003
  9.2800000e-001  4.7258744e-003
  9.2900000e-001  4.5289820e-003
  9.3000000e-001  4.3376101e-003
  9.3100000e-001  4.1516832e-003
  9.3200000e-001  3.9711257e-003
  9.3300000e-001  3.7958618e-003
  9.3400000e-001  3.6258153e-003
  9.3500000e-001  3.4609100e-003
  9.3600000e-001  3.3010694e-003
  9.3700000e-001  3.1462169e-003
  9.3800000e-001  2.9962757e-003
  9.3900000e-001  2.8511685e-003
  9.4000000e-001  2.7108183e-003
  9.4100000e-001  2.5751476e-003
  9.4200000e-001  2.4440788e-003
  9.4300000e-001  2.3175342e-003
  9.4400000e-001  2.1954357e-003
  9.4500000e-001  2.0777054e-003
  9.4600000e-001  1.9642648e-003
  9.4700000e-001  1.8550355e-003
  9.4800000e-001  1.7499390e-003
  9.4900000e-001  1.6488965e-003
  9.5000000e-001  1.5518290e-003
  9.5100000e-001  1.4586576e-003
  9.5200000e-001  1.3693030e-003
  9.5300000e-001  1.2836860e-003
  9.5400000e-001  1.2017269e-003
  9.5500000e-001  1.1233464e-003
  9.5600000e-001  1.0484646e-003
  9.5700000e-001  9.7700176e-004
  9.5800000e-001  9.0887794e-004
  9.5900000e-001  8.4401311e-004
  9.6000000e-001  7.8232712e-004
  9.6100000e-001  7.2373978e-004
  9.6200000e-001  6.6817075e-004
  9.6300000e-001  6.1553967e-004
  9.6400000e-001  5.6576608e-004
  9.6500000e-001  5.1876946e-004
  9.6600000e-001  4.7446924e-004
  9.6700000e-001  4.3278480e-004
  9.6800000e-001  3.9363548e-004
  9.6900000e-001  3.5694060e-004
  9.7000000e-001  3.2261945e-004
  9.7100000e-001  2.9059131e-004
  9.7200000e-001  2.6077549e-004
  9.7300000e-001  2.3309127e-004
  9.7400000e-001  2.0745798e-004
  9.7500000e-001  1.8379499e-004
  9.7600000e-001  1.6202172e-004
  9.7700000e-001  1.4205766e-004
  9.7800000e-001  1.2382236e-004
  9.7900000e-001  1.0723551e-004
  9.8000000e-001  9.2216893e-005
  9.8100000e-001  7.8686434e-005
  9.8200000e-001  6.6564225e-005
  9.8300000e-001  5.5770542e-005
  9.8400000e-001  4.6225874e-005
  9.8500000e-001  3.7850949e-005
  9.8600000e-001  3.0566772e-005
  9.8700000e-001  2.4294657e-005
  9.8800000e-001  1.8956272e-005
  9.8900000e-001  1.4473683e-005
  9.9000000e-001  1.0769411e-005
  9.9100000e-001  7.7664945e-006
  9.9200000e-001  5.3885660e-006
  9.9300000e-001  3.5599408e-006
  9.9400000e-001  2.2057305e-006
  9.9500000e-001  1.2519845e-006
  9.9600000e-001  6.2587691e-007
  9.9700000e-001  2.5596349e-007
  9.9800000e-001  7.2564727e-008
  9.9900000e-001  8.4057103e-009
  1.0000000e+000  0.0000000e+000


==> Figures39-A4.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  2.5052992e-003
  2.0000000e-003  6.2961211e-003
  3.0000000e-003  1.0782027e-002
  4.0000000e-003  1.5780588e-002
  5.0000000e-003  2.1192061e-002
  6.0000000e-003  2.6951545e-002
  7.0000000e-003  3.3012647e-002
  8.0000000e-003  3.9340156e-002
  9.0000000e-003  4.5906205e-002
  1.0000000e-002  5.2688053e-002
  1.1000000e-002  5.9666696e-002
  1.2000000e-002  6.6825951e-002
  1.3000000e-002  7.4151825e-002
  1.4000000e-002  8.1632066e-002
  1.5000000e-002  8.9255830e-002
  1.6000000e-002  9.7013433e-002
  1.7000000e-002  1.0489616e-001
  1.8000000e-002  1.1289610e-001
  1.9000000e-002  1.2100606e-001
  2.0000000e-002  1.2921943e-001
  2.1000000e-002  1.3753014e-001
  2.2000000e-002  1.4593254e-001
  2.3000000e-002  1.5442144e-001
  2.4000000e-002  1.6299194e-001
  2.5000000e-002  1.7163952e-001
  2.6000000e-002  1.8035990e-001
  2.7000000e-002  1.8914908e-001
  2.8000000e-002  1.9800328e-001
  2.9000000e-002  2.0691894e-001
  3.0000000e-002  2.1589269e-001
  3.1000000e-002  2.2492132e-001
  3.2000000e-002  2.3400181e-001
  3.3000000e-002  2.4313127e-001
  3.4000000e-002  2.5230694e-001
  3.5000000e-002  2.6152619e-001
  3.6000000e-002  2.7078653e-001
  3.7000000e-002  2.8008555e-001
  3.8000000e-002  2.8942094e-001
  3.9000000e-002  2.9879052e-001
  4.0000000e-002  3.0819215e-001
  4.1000000e-002  3.1762382e-001
  4.2000000e-002  3.2708356e-001
  4.3000000e-002  3.3656949e-001
  4.4000000e-002  3.4607980e-001
  4.5000000e-002  3.5561274e-001
  4.6000000e-002  3.6516662e-001
  4.7000000e-002  3.7473982e-001
  4.8000000e-002  3.8433076e-001
  4.9000000e-002  3.9393792e-001
  5.0000000e-002  4.0355982e-001
  5.1000000e-002  4.1319504e-001
  5.2000000e-002  4.2284220e-001
  5.3000000e-002  4.3249996e-001
  5.4000000e-002  4.4216702e-001
  5.5000000e-002  4.5184212e-001
  5.6000000e-002  4.6152403e-001
  5.7000000e-002  4.7121158e-001
  5.8000000e-002  4.8090360e-001
  5.9000000e-002  4.9059898e-001
  6.0000000e-002  5.0029663e-001
  6.1000000e-002  5.0999548e-001
  6.2000000e-002  5.1969450e-001
  6.3000000e-002  5.2939269e-001
  6.4000000e-002  5.3908907e-001
  6.5000000e-002  5.4878269e-001
  6.6000000e-002  5.5847262e-001
  6.7000000e-002  5.6815795e-001
  6.8000000e-002  5.7783780e-001
  6.9000000e-002  5.8751132e-001
  7.0000000e-002  5.9717766e-001
  7.1000000e-002  6.0683600e-001
  7.2000000e-002  6.1648555e-001
  7.3000000e-002  6.2612552e-001
  7.4000000e-002  6.3575516e-001
  7.5000000e-002  6.4537371e-001
  7.6000000e-002  6.5498046e-001
  7.7000000e-002  6.6457470e-001
  7.8000000e-002  6.7415572e-001
  7.9000000e-002  6.8372286e-001
  8.0000000e-002  6.9327545e-001
  8.1000000e-002  7.0281284e-001
  8.2000000e-002  7.1233440e-001
  8.3000000e-002  7.2183951e-001
  8.4000000e-002  7.3132757e-001
  8.5000000e-002  7.4079797e-001
  8.6000000e-002  7.5025015e-001
  8.7000000e-002  7.5968353e-001
  8.8000000e-002  7.6909756e-001
  8.9000000e-002  7.7849169e-001
  9.0000000e-002  7.8786540e-001
  9.1000000e-002  7.9721815e-001
  9.2000000e-002  8.0654945e-001
  9.3000000e-002  8.1585879e-001
  9.4000000e-002  8.2514568e-001
  9.5000000e-002  8.3440965e-001
  9.6000000e-002  8.4365022e-001
  9.7000000e-002  8.5286694e-001
  9.8000000e-002  8.6205935e-001
  9.9000000e-002  8.7122702e-001
  1.0000000e-001  8.8036951e-001
  1.0100000e-001  8.8948640e-001
  1.0200000e-001  8.9857727e-001
  1.0300000e-001  9.0764172e-001
  1.0400000e-001  9.1667934e-001
  1.0500000e-001  9.2568976e-001
  1.0600000e-001  9.3467258e-001
  1.0700000e-001  9.4362744e-001
  1.0800000e-001  9.5255396e-001
  1.0900000e-001  9.6145178e-001
  1.1000000e-001  9.7032056e-001
  1.1100000e-001  9.7915993e-001
  1.1200000e-001  9.8796958e-001
  1.1300000e-001  9.9674916e-001
  1.1400000e-001  1.0054983e+000
  1.1500000e-001  1.0142168e+000
  1.1600000e-001  1.0229043e+000
  1.1700000e-001  1.0315604e+000
  1.1800000e-001  1.0401849e+000
  1.1900000e-001  1.0487774e+000
  1.2000000e-001  1.0573378e+000
  1.2100000e-001  1.0658656e+000
  1.2200000e-001  1.0743607e+000
  1.2300000e-001  1.0828227e+000
  1.2400000e-001  1.0912514e+000
  1.2500000e-001  1.0996466e+000
  1.2600000e-001  1.1080079e+000
  1.2700000e-001  1.1163351e+000
  1.2800000e-001  1.1246280e+000
  1.2900000e-001  1.1328863e+000
  1.3000000e-001  1.1411098e+000
  1.3100000e-001  1.1492983e+000
  1.3200000e-001  1.1574515e+000
  1.3300000e-001  1.1655693e+000
  1.3400000e-001  1.1736513e+000
  1.3500000e-001  1.1816974e+000
  1.3600000e-001  1.1897074e+000
  1.3700000e-001  1.1976811e+000
  1.3800000e-001  1.2056182e+000
  1.3900000e-001  1.2135186e+000
  1.4000000e-001  1.2213821e+000
  1.4100000e-001  1.2292085e+000
  1.4200000e-001  1.2369976e+000
  1.4300000e-001  1.2447493e+000
  1.4400000e-001  1.2524633e+000
  1.4500000e-001  1.2601395e+000
  1.4600000e-001  1.2677777e+000
  1.4700000e-001  1.2753777e+000
  1.4800000e-001  1.2829395e+000
  1.4900000e-001  1.2904628e+000
  1.5000000e-001  1.2979475e+000
  1.5100000e-001  1.3053934e+000
  1.5200000e-001  1.3128004e+000
  1.5300000e-001  1.3201683e+000
  1.5400000e-001  1.3274970e+000
  1.5500000e-001  1.3347864e+000
  1.5600000e-001  1.3420364e+000
  1.5700000e-001  1.3492467e+000
  1.5800000e-001  1.3564173e+000
  1.5900000e-001  1.3635481e+000
  1.6000000e-001  1.3706389e+000
  1.6100000e-001  1.3776895e+000
  1.6200000e-001  1.3847000e+000
  1.6300000e-001  1.3916702e+000
  1.6400000e-001  1.3985999e+000
  1.6500000e-001  1.4054891e+000
  1.6600000e-001  1.4123377e+000
  1.6700000e-001  1.4191455e+000
  1.6800000e-001  1.4259125e+000
  1.6900000e-001  1.4326386e+000
  1.7000000e-001  1.4393236e+000
  1.7100000e-001  1.4459675e+000
  1.7200000e-001  1.4525702e+000
  1.7300000e-001  1.4591316e+000
  1.7400000e-001  1.4656516e+000
  1.7500000e-001  1.4721302e+000
  1.7600000e-001  1.4785673e+000
  1.7700000e-001  1.4849627e+000
  1.7800000e-001  1.4913165e+000
  1.7900000e-001  1.4976285e+000
  1.8000000e-001  1.5038987e+000
  1.8100000e-001  1.5101270e+000
  1.8200000e-001  1.5163134e+000
  1.8300000e-001  1.5224577e+000
  1.8400000e-001  1.5285600e+000
  1.8500000e-001  1.5346201e+000
  1.8600000e-001  1.5406381e+000
  1.8700000e-001  1.5466139e+000
  1.8800000e-001  1.5525473e+000
  1.8900000e-001  1.5584384e+000
  1.9000000e-001  1.5642872e+000
  1.9100000e-001  1.5700935e+000
  1.9200000e-001  1.5758573e+000
  1.9300000e-001  1.5815787e+000
  1.9400000e-001  1.5872575e+000
  1.9500000e-001  1.5928937e+000
  1.9600000e-001  1.5984873e+000
  1.9700000e-001  1.6040383e+000
  1.9800000e-001  1.6095465e+000
  1.9900000e-001  1.6150121e+000
  2.0000000e-001  1.6204349e+000
  2.0100000e-001  1.6258150e+000
  2.0200000e-001  1.6311523e+000
  2.0300000e-001  1.6364467e+000
  2.0400000e-001  1.6416984e+000
  2.0500000e-001  1.6469072e+000
  2.0600000e-001  1.6520731e+000
  2.0700000e-001  1.6571962e+000
  2.0800000e-001  1.6622764e+000
  2.0900000e-001  1.6673136e+000
  2.1000000e-001  1.6723080e+000
  2.1100000e-001  1.6772595e+000
  2.1200000e-001  1.6821680e+000
  2.1300000e-001  1.6870336e+000
  2.1400000e-001  1.6918562e+000
  2.1500000e-001  1.6966359e+000
  2.1600000e-001  1.7013727e+000
  2.1700000e-001  1.7060666e+000
  2.1800000e-001  1.7107175e+000
  2.1900000e-001  1.7153255e+000
  2.2000000e-001  1.7198906e+000
  2.2100000e-001  1.7244127e+000
  2.2200000e-001  1.7288920e+000
  2.2300000e-001  1.7333283e+000
  2.2400000e-001  1.7377218e+000
  2.2500000e-001  1.7420724e+000
  2.2600000e-001  1.7463801e+000
  2.2700000e-001  1.7506450e+000
  2.2800000e-001  1.7548671e+000
  2.2900000e-001  1.7590464e+000
  2.3000000e-001  1.7631828e+000
  2.3100000e-001  1.7672765e+000
  2.3200000e-001  1.7713275e+000
  2.3300000e-001  1.7753358e+000
  2.3400000e-001  1.7793013e+000
  2.3500000e-001  1.7832242e+000
  2.3600000e-001  1.7871044e+000
  2.3700000e-001  1.7909420e+000
  2.3800000e-001  1.7947371e+000
  2.3900000e-001  1.7984896e+000
  2.4000000e-001  1.8021995e+000
  2.4100000e-001  1.8058670e+000
  2.4200000e-001  1.8094920e+000
  2.4300000e-001  1.8130746e+000
  2.4400000e-001  1.8166148e+000
  2.4500000e-001  1.8201127e+000
  2.4600000e-001  1.8235683e+000
  2.4700000e-001  1.8269816e+000
  2.4800000e-001  1.8303527e+000
  2.4900000e-001  1.8336816e+000
  2.5000000e-001  1.8369684e+000
  2.5100000e-001  1.8402131e+000
  2.5200000e-001  1.8434157e+000
  2.5300000e-001  1.8465763e+000
  2.5400000e-001  1.8496950e+000
  2.5500000e-001  1.8527718e+000
  2.5600000e-001  1.8558067e+000
  2.5700000e-001  1.8587999e+000
  2.5800000e-001  1.8617513e+000
  2.5900000e-001  1.8646609e+000
  2.6000000e-001  1.8675290e+000
  2.6100000e-001  1.8703554e+000
  2.6200000e-001  1.8731404e+000
  2.6300000e-001  1.8758838e+000
  2.6400000e-001  1.8785858e+000
  2.6500000e-001  1.8812465e+000
  2.6600000e-001  1.8838659e+000
  2.6700000e-001  1.8864440e+000
  2.6800000e-001  1.8889809e+000
  2.6900000e-001  1.8914768e+000
  2.7000000e-001  1.8939316e+000
  2.7100000e-001  1.8963453e+000
  2.7200000e-001  1.8987182e+000
  2.7300000e-001  1.9010502e+000
  2.7400000e-001  1.9033415e+000
  2.7500000e-001  1.9055920e+000
  2.7600000e-001  1.9078018e+000
  2.7700000e-001  1.9099711e+000
  2.7800000e-001  1.9120998e+000
  2.7900000e-001  1.9141881e+000
  2.8000000e-001  1.9162360e+000
  2.8100000e-001  1.9182436e+000
  2.8200000e-001  1.9202110e+000
  2.8300000e-001  1.9221383e+000
  2.8400000e-001  1.9240255e+000
  2.8500000e-001  1.9258726e+000
  2.8600000e-001  1.9276799e+000
  2.8700000e-001  1.9294472e+000
  2.8800000e-001  1.9311749e+000
  2.8900000e-001  1.9328628e+000
  2.9000000e-001  1.9345111e+000
  2.9100000e-001  1.9361199e+000
  2.9200000e-001  1.9376892e+000
  2.9300000e-001  1.9392192e+000
  2.9400000e-001  1.9407099e+000
  2.9500000e-001  1.9421613e+000
  2.9600000e-001  1.9435737e+000
  2.9700000e-001  1.9449470e+000
  2.9800000e-001  1.9462813e+000
  2.9900000e-001  1.9475768e+000
  3.0000000e-001  1.9488335e+000
  3.0100000e-001  1.9500516e+000
  3.0200000e-001  1.9512310e+000
  3.0300000e-001  1.9523719e+000
  3.0400000e-001  1.9534744e+000
  3.0500000e-001  1.9545385e+000
  3.0600000e-001  1.9555644e+000
  3.0700000e-001  1.9565521e+000
  3.0800000e-001  1.9575018e+000
  3.0900000e-001  1.9584135e+000
  3.1000000e-001  1.9592873e+000
  3.1100000e-001  1.9601234e+000
  3.1200000e-001  1.9609217e+000
  3.1300000e-001  1.9616825e+000
  3.1400000e-001  1.9624057e+000
  3.1500000e-001  1.9630916e+000
  3.1600000e-001  1.9637401e+000
  3.1700000e-001  1.9643515e+000
  3.1800000e-001  1.9649257e+000
  3.1900000e-001  1.9654629e+000
  3.2000000e-001  1.9659631e+000
  3.2100000e-001  1.9664266e+000
  3.2200000e-001  1.9668533e+000
  3.2300000e-001  1.9672435e+000
  3.2400000e-001  1.9675971e+000
  3.2500000e-001  1.9679143e+000
  3.2600000e-001  1.9681952e+000
  3.2700000e-001  1.9684398e+000
  3.2800000e-001  1.9686484e+000
  3.2900000e-001  1.9688209e+000
  3.3000000e-001  1.9689576e+000
  3.3100000e-001  1.9690584e+000
  3.3200000e-001  1.9691236e+000
  3.3300000e-001  1.9691532e+000
  3.3400000e-001  1.9691473e+000
  3.3500000e-001  1.9691060e+000
  3.3600000e-001  1.9690295e+000
  3.3700000e-001  1.9689178e+000
  3.3800000e-001  1.9687710e+000
  3.3900000e-001  1.9685893e+000
  3.4000000e-001  1.9683728e+000
  3.4100000e-001  1.9681215e+000
  3.4200000e-001  1.9678357e+000
  3.4300000e-001  1.9675153e+000
  3.4400000e-001  1.9671605e+000
  3.4500000e-001  1.9667714e+000
  3.4600000e-001  1.9663482e+000
  3.4700000e-001  1.9658909e+000
  3.4800000e-001  1.9653997e+000
  3.4900000e-001  1.9648746e+000
  3.5000000e-001  1.9643158e+000
  3.5100000e-001  1.9637234e+000
  3.5200000e-001  1.9630975e+000
  3.5300000e-001  1.9624382e+000
  3.5400000e-001  1.9617456e+000
  3.5500000e-001  1.9610199e+000
  3.5600000e-001  1.9602612e+000
  3.5700000e-001  1.9594695e+000
  3.5800000e-001  1.9586451e+000
  3.5900000e-001  1.9577879e+000
  3.6000000e-001  1.9568982e+000
  3.6100000e-001  1.9559760e+000
  3.6200000e-001  1.9550215e+000
  3.6300000e-001  1.9540348e+000
  3.6400000e-001  1.9530159e+000
  3.6500000e-001  1.9519651e+000
  3.6600000e-001  1.9508825e+000
  3.6700000e-001  1.9497680e+000
  3.6800000e-001  1.9486220e+000
  3.6900000e-001  1.9474445e+000
  3.7000000e-001  1.9462355e+000
  3.7100000e-001  1.9449954e+000
  3.7200000e-001  1.9437240e+000
  3.7300000e-001  1.9424217e+000
  3.7400000e-001  1.9410884e+000
  3.7500000e-001  1.9397244e+000
  3.7600000e-001  1.9383298e+000
  3.7700000e-001  1.9369046e+000
  3.7800000e-001  1.9354490e+000
  3.7900000e-001  1.9339631e+000
  3.8000000e-001  1.9324470e+000
  3.8100000e-001  1.9309010e+000
  3.8200000e-001  1.9293250e+000
  3.8300000e-001  1.9277192e+000
  3.8400000e-001  1.9260837e+000
  3.8500000e-001  1.9244188e+000
  3.8600000e-001  1.9227244e+000
  3.8700000e-001  1.9210007e+000
  3.8800000e-001  1.9192478e+000
  3.8900000e-001  1.9174660e+000
  3.9000000e-001  1.9156552e+000
  3.9100000e-001  1.9138156e+000
  3.9200000e-001  1.9119474e+000
  3.9300000e-001  1.9100506e+000
  3.9400000e-001  1.9081255e+000
  3.9500000e-001  1.9061720e+000
  3.9600000e-001  1.9041905e+000
  3.9700000e-001  1.9021809e+000
  3.9800000e-001  1.9001434e+000
  3.9900000e-001  1.8980781e+000
  4.0000000e-001  1.8959853e+000
  4.0100000e-001  1.8938649e+000
  4.0200000e-001  1.8917171e+000
  4.0300000e-001  1.8895421e+000
  4.0400000e-001  1.8873400e+000
  4.0500000e-001  1.8851109e+000
  4.0600000e-001  1.8828550e+000
  4.0700000e-001  1.8805723e+000
  4.0800000e-001  1.8782630e+000
  4.0900000e-001  1.8759273e+000
  4.1000000e-001  1.8735652e+000
  4.1100000e-001  1.8711769e+000
  4.1200000e-001  1.8687626e+000
  4.1300000e-001  1.8663223e+000
  4.1400000e-001  1.8638562e+000
  4.1500000e-001  1.8613644e+000
  4.1600000e-001  1.8588471e+000
  4.1700000e-001  1.8563044e+000
  4.1800000e-001  1.8537364e+000
  4.1900000e-001  1.8511432e+000
  4.2000000e-001  1.8485250e+000
  4.2100000e-001  1.8458820e+000
  4.2200000e-001  1.8432142e+000
  4.2300000e-001  1.8405218e+000
  4.2400000e-001  1.8378049e+000
  4.2500000e-001  1.8350636e+000
  4.2600000e-001  1.8322982e+000
  4.2700000e-001  1.8295086e+000
  4.2800000e-001  1.8266951e+000
  4.2900000e-001  1.8238578e+000
  4.3000000e-001  1.8209968e+000
  4.3100000e-001  1.8181123e+000
  4.3200000e-001  1.8152044e+000
  4.3300000e-001  1.8122731e+000
  4.3400000e-001  1.8093188e+000
  4.3500000e-001  1.8063414e+000
  4.3600000e-001  1.8033412e+000
  4.3700000e-001  1.8003182e+000
  4.3800000e-001  1.7972726e+000
  4.3900000e-001  1.7942046e+000
  4.4000000e-001  1.7911142e+000
  4.4100000e-001  1.7880016e+000
  4.4200000e-001  1.7848670e+000
  4.4300000e-001  1.7817104e+000
  4.4400000e-001  1.7785321e+000
  4.4500000e-001  1.7753321e+000
  4.4600000e-001  1.7721106e+000
  4.4700000e-001  1.7688677e+000
  4.4800000e-001  1.7656035e+000
  4.4900000e-001  1.7623183e+000
  4.5000000e-001  1.7590121e+000
  4.5100000e-001  1.7556850e+000
  4.5200000e-001  1.7523373e+000
  4.5300000e-001  1.7489690e+000
  4.5400000e-001  1.7455802e+000
  4.5500000e-001  1.7421712e+000
  4.5600000e-001  1.7387420e+000
  4.5700000e-001  1.7352929e+000
  4.5800000e-001  1.7318238e+000
  4.5900000e-001  1.7283350e+000
  4.6000000e-001  1.7248266e+000
  4.6100000e-001  1.7212987e+000
  4.6200000e-001  1.7177515e+000
  4.6300000e-001  1.7141851e+000
  4.6400000e-001  1.7105997e+000
  4.6500000e-001  1.7069953e+000
  4.6600000e-001  1.7033721e+000
  4.6700000e-001  1.6997304e+000
  4.6800000e-001  1.6960701e+000
  4.6900000e-001  1.6923914e+000
  4.7000000e-001  1.6886945e+000
  4.7100000e-001  1.6849796e+000
  4.7200000e-001  1.6812466e+000
  4.7300000e-001  1.6774959e+000
  4.7400000e-001  1.6737275e+000
  4.7500000e-001  1.6699415e+000
  4.7600000e-001  1.6661381e+000
  4.7700000e-001  1.6623175e+000
  4.7800000e-001  1.6584797e+000
  4.7900000e-001  1.6546250e+000
  4.8000000e-001  1.6507534e+000
  4.8100000e-001  1.6468651e+000
  4.8200000e-001  1.6429602e+000
  4.8300000e-001  1.6390389e+000
  4.8400000e-001  1.6351013e+000
  4.8500000e-001  1.6311475e+000
  4.8600000e-001  1.6271777e+000
  4.8700000e-001  1.6231920e+000
  4.8800000e-001  1.6191905e+000
  4.8900000e-001  1.6151735e+000
  4.9000000e-001  1.6111410e+000
  4.9100000e-001  1.6070931e+000
  4.9200000e-001  1.6030301e+000
  4.9300000e-001  1.5989520e+000
  4.9400000e-001  1.5948589e+000
  4.9500000e-001  1.5907511e+000
  4.9600000e-001  1.5866287e+000
  4.9700000e-001  1.5824917e+000
  4.9800000e-001  1.5783404e+000
  4.9900000e-001  1.5741748e+000
  5.0000000e-001  1.5699952e+000
  5.0100000e-001  1.5658016e+000
  5.0200000e-001  1.5615941e+000
  5.0300000e-001  1.5573730e+000
  5.0400000e-001  1.5531384e+000
  5.0500000e-001  1.5488903e+000
  5.0600000e-001  1.5446290e+000
  5.0700000e-001  1.5403546e+000
  5.0800000e-001  1.5360671e+000
  5.0900000e-001  1.5317668e+000
  5.1000000e-001  1.5274538e+000
  5.1100000e-001  1.5231282e+000
  5.1200000e-001  1.5187902e+000
  5.1300000e-001  1.5144398e+000
  5.1400000e-001  1.5100773e+000
  5.1500000e-001  1.5057027e+000
  5.1600000e-001  1.5013163e+000
  5.1700000e-001  1.4969181e+000
  5.1800000e-001  1.4925083e+000
  5.1900000e-001  1.4880870e+000
  5.2000000e-001  1.4836543e+000
  5.2100000e-001  1.4792105e+000
  5.2200000e-001  1.4747555e+000
  5.2300000e-001  1.4702896e+000
  5.2400000e-001  1.4658130e+000
  5.2500000e-001  1.4613256e+000
  5.2600000e-001  1.4568277e+000
  5.2700000e-001  1.4523195e+000
  5.2800000e-001  1.4478010e+000
  5.2900000e-001  1.4432723e+000
  5.3000000e-001  1.4387337e+000
  5.3100000e-001  1.4341852e+000
  5.3200000e-001  1.4296270e+000
  5.3300000e-001  1.4250593e+000
  5.3400000e-001  1.4204821e+000
  5.3500000e-001  1.4158956e+000
  5.3600000e-001  1.4112999e+000
  5.3700000e-001  1.4066952e+000
  5.3800000e-001  1.4020815e+000
  5.3900000e-001  1.3974592e+000
  5.4000000e-001  1.3928281e+000
  5.4100000e-001  1.3881886e+000
  5.4200000e-001  1.3835408e+000
  5.4300000e-001  1.3788847e+000
  5.4400000e-001  1.3742205e+000
  5.4500000e-001  1.3695483e+000
  5.4600000e-001  1.3648684e+000
  5.4700000e-001  1.3601807e+000
  5.4800000e-001  1.3554855e+000
  5.4900000e-001  1.3507828e+000
  5.5000000e-001  1.3460729e+000
  5.5100000e-001  1.3413559e+000
  5.5200000e-001  1.3366318e+000
  5.5300000e-001  1.3319008e+000
  5.5400000e-001  1.3271630e+000
  5.5500000e-001  1.3224187e+000
  5.5600000e-001  1.3176678e+000
  5.5700000e-001  1.3129106e+000
  5.5800000e-001  1.3081472e+000
  5.5900000e-001  1.3033777e+000
  5.6000000e-001  1.2986022e+000
  5.6100000e-001  1.2938209e+000
  5.6200000e-001  1.2890339e+000
  5.6300000e-001  1.2842414e+000
  5.6400000e-001  1.2794434e+000
  5.6500000e-001  1.2746401e+000
  5.6600000e-001  1.2698317e+000
  5.6700000e-001  1.2650182e+000
  5.6800000e-001  1.2601998e+000
  5.6900000e-001  1.2553766e+000
  5.7000000e-001  1.2505488e+000
  5.7100000e-001  1.2457165e+000
  5.7200000e-001  1.2408798e+000
  5.7300000e-001  1.2360389e+000
  5.7400000e-001  1.2311938e+000
  5.7500000e-001  1.2263447e+000
  5.7600000e-001  1.2214918e+000
  5.7700000e-001  1.2166352e+000
  5.7800000e-001  1.2117749e+000
  5.7900000e-001  1.2069112e+000
  5.8000000e-001  1.2020441e+000
  5.8100000e-001  1.1971738e+000
  5.8200000e-001  1.1923004e+000
  5.8300000e-001  1.1874241e+000
  5.8400000e-001  1.1825449e+000
  5.8500000e-001  1.1776630e+000
  5.8600000e-001  1.1727786e+000
  5.8700000e-001  1.1678917e+000
  5.8800000e-001  1.1630025e+000
  5.8900000e-001  1.1581111e+000
  5.9000000e-001  1.1532176e+000
  5.9100000e-001  1.1483222e+000
  5.9200000e-001  1.1434250e+000
  5.9300000e-001  1.1385261e+000
  5.9400000e-001  1.1336256e+000
  5.9500000e-001  1.1287237e+000
  5.9600000e-001  1.1238205e+000
  5.9700000e-001  1.1189161e+000
  5.9800000e-001  1.1140107e+000
  5.9900000e-001  1.1091043e+000
  6.0000000e-001  1.1041971e+000
  6.0100000e-001  1.0992893e+000
  6.0200000e-001  1.0943808e+000
  6.0300000e-001  1.0894720e+000
  6.0400000e-001  1.0845628e+000
  6.0500000e-001  1.0796535e+000
  6.0600000e-001  1.0747441e+000
  6.0700000e-001  1.0698347e+000
  6.0800000e-001  1.0649256e+000
  6.0900000e-001  1.0600167e+000
  6.1000000e-001  1.0551083e+000
  6.1100000e-001  1.0502004e+000
  6.1200000e-001  1.0452932e+000
  6.1300000e-001  1.0403868e+000
  6.1400000e-001  1.0354813e+000
  6.1500000e-001  1.0305769e+000
  6.1600000e-001  1.0256736e+000
  6.1700000e-001  1.0207716e+000
  6.1800000e-001  1.0158710e+000
  6.1900000e-001  1.0109719e+000
  6.2000000e-001  1.0060745e+000
  6.2100000e-001  1.0011788e+000
  6.2200000e-001  9.9628505e-001
  6.2300000e-001  9.9139326e-001
  6.2400000e-001  9.8650360e-001
  6.2500000e-001  9.8161617e-001
  6.2600000e-001  9.7673110e-001
  6.2700000e-001  9.7184851e-001
  6.2800000e-001  9.6696851e-001
  6.2900000e-001  9.6209122e-001
  6.3000000e-001  9.5721677e-001
  6.3100000e-001  9.5234526e-001
  6.3200000e-001  9.4747681e-001
  6.3300000e-001  9.4261154e-001
  6.3400000e-001  9.3774957e-001
  6.3500000e-001  9.3289101e-001
  6.3600000e-001  9.2803597e-001
  6.3700000e-001  9.2318458e-001
  6.3800000e-001  9.1833695e-001
  6.3900000e-001  9.1349319e-001
  6.4000000e-001  9.0865342e-001
  6.4100000e-001  9.0381776e-001
  6.4200000e-001  8.9898630e-001
  6.4300000e-001  8.9415918e-001
  6.4400000e-001  8.8933650e-001
  6.4500000e-001  8.8451838e-001
  6.4600000e-001  8.7970492e-001
  6.4700000e-001  8.7489625e-001
  6.4800000e-001  8.7009247e-001
  6.4900000e-001  8.6529370e-001
  6.5000000e-001  8.6050004e-001
  6.5100000e-001  8.5571161e-001
  6.5200000e-001  8.5092852e-001
  6.5300000e-001  8.4615088e-001
  6.5400000e-001  8.4137879e-001
  6.5500000e-001  8.3661238e-001
  6.5600000e-001  8.3185175e-001
  6.5700000e-001  8.2709700e-001
  6.5800000e-001  8.2234825e-001
  6.5900000e-001  8.1760561e-001
  6.6000000e-001  8.1286918e-001
  6.6100000e-001  8.0813908e-001
  6.6200000e-001  8.0341540e-001
  6.6300000e-001  7.9869826e-001
  6.6400000e-001  7.9398777e-001
  6.6500000e-001  7.8928402e-001
  6.6600000e-001  7.8458714e-001
  6.6700000e-001  7.7989721e-001
  6.6800000e-001  7.7521436e-001
  6.6900000e-001  7.7053867e-001
  6.7000000e-001  7.6587027e-001
  6.7100000e-001  7.6120925e-001
  6.7200000e-001  7.5655571e-001
  6.7300000e-001  7.5190977e-001
  6.7400000e-001  7.4727152e-001
  6.7500000e-001  7.4264106e-001
  6.7600000e-001  7.3801851e-001
  6.7700000e-001  7.3340396e-001
  6.7800000e-001  7.2879752e-001
  6.7900000e-001  7.2419928e-001
  6.8000000e-001  7.1960934e-001
  6.8100000e-001  7.1502782e-001
  6.8200000e-001  7.1045480e-001
  6.8300000e-001  7.0589039e-001
  6.8400000e-001  7.0133469e-001
  6.8500000e-001  6.9678780e-001
  6.8600000e-001  6.9224982e-001
  6.8700000e-001  6.8772084e-001
  6.8800000e-001  6.8320096e-001
  6.8900000e-001  6.7869029e-001
  6.9000000e-001  6.7418891e-001
  6.9100000e-001  6.6969693e-001
  6.9200000e-001  6.6521444e-001
  6.9300000e-001  6.6074154e-001
  6.9400000e-001  6.5627833e-001
  6.9500000e-001  6.5182490e-001
  6.9600000e-001  6.4738134e-001
  6.9700000e-001  6.4294775e-001
  6.9800000e-001  6.3852422e-001
  6.9900000e-001  6.3411086e-001
  7.0000000e-001  6.2970774e-001
  7.0100000e-001  6.2531497e-001
  7.0200000e-001  6.2093264e-001
  7.0300000e-001  6.1656083e-001
  7.0400000e-001  6.1219965e-001
  7.0500000e-001  6.0784918e-001
  7.0600000e-001  6.0350951e-001
  7.0700000e-001  5.9918073e-001
  7.0800000e-001  5.9486294e-001
  7.0900000e-001  5.9055622e-001
  7.1000000e-001  5.8626067e-001
  7.1100000e-001  5.8197637e-001
  7.1200000e-001  5.7770340e-001
  7.1300000e-001  5.7344187e-001
  7.1400000e-001  5.6919185e-001
  7.1500000e-001  5.6495343e-001
  7.1600000e-001  5.6072670e-001
  7.1700000e-001  5.5651175e-001
  7.1800000e-001  5.5230865e-001
  7.1900000e-001  5.4811751e-001
  7.2000000e-001  5.4393839e-001
  7.2100000e-001  5.3977139e-001
  7.2200000e-001  5.3561659e-001
  7.2300000e-001  5.3147407e-001
  7.2400000e-001  5.2734392e-001
  7.2500000e-001  5.2322621e-001
  7.2600000e-001  5.1912104e-001
  7.2700000e-001  5.1502847e-001
  7.2800000e-001  5.1094860e-001
  7.2900000e-001  5.0688151e-001
  7.3000000e-001  5.0282726e-001
  7.3100000e-001  4.9878596e-001
  7.3200000e-001  4.9475766e-001
  7.3300000e-001  4.9074245e-001
  7.3400000e-001  4.8674042e-001
  7.3500000e-001  4.8275163e-001
  7.3600000e-001  4.7877617e-001
  7.3700000e-001  4.7481411e-001
  7.3800000e-001  4.7086552e-001
  7.3900000e-001  4.6693049e-001
  7.4000000e-001  4.6300909e-001
  7.4100000e-001  4.5910140e-001
  7.4200000e-001  4.5520748e-001
  7.4300000e-001  4.5132741e-001
  7.4400000e-001  4.4746127e-001
  7.4500000e-001  4.4360913e-001
  7.4600000e-001  4.3977106e-001
  7.4700000e-001  4.3594713e-001
  7.4800000e-001  4.3213742e-001
  7.4900000e-001  4.2834199e-001
  7.5000000e-001  4.2456091e-001
  7.5100000e-001  4.2079426e-001
  7.5200000e-001  4.1704210e-001
  7.5300000e-001  4.1330451e-001
  7.5400000e-001  4.0958155e-001
  7.5500000e-001  4.0587328e-001
  7.5600000e-001  4.0217978e-001
  7.5700000e-001  3.9850111e-001
  7.5800000e-001  3.9483734e-001
  7.5900000e-001  3.9118853e-001
  7.6000000e-001  3.8755475e-001
  7.6100000e-001  3.8393607e-001
  7.6200000e-001  3.8033254e-001
  7.6300000e-001  3.7674423e-001
  7.6400000e-001  3.7317120e-001
  7.6500000e-001  3.6961352e-001
  7.6600000e-001  3.6607124e-001
  7.6700000e-001  3.6254443e-001
  7.6800000e-001  3.5903315e-001
  7.6900000e-001  3.5553746e-001
  7.7000000e-001  3.5205742e-001
  7.7100000e-001  3.4859308e-001
  7.7200000e-001  3.4514450e-001
  7.7300000e-001  3.4171175e-001
  7.7400000e-001  3.3829488e-001
  7.7500000e-001  3.3489394e-001
  7.7600000e-001  3.3150899e-001
  7.7700000e-001  3.2814009e-001
  7.7800000e-001  3.2478729e-001
  7.7900000e-001  3.2145065e-001
  7.8000000e-001  3.1813022e-001
  7.8100000e-001  3.1482604e-001
  7.8200000e-001  3.1153819e-001
  7.8300000e-001  3.0826670e-001
  7.8400000e-001  3.0501162e-001
  7.8500000e-001  3.0177302e-001
  7.8600000e-001  2.9855093e-001
  7.8700000e-001  2.9534541e-001
  7.8800000e-001  2.9215650e-001
  7.8900000e-001  2.8898426e-001
  7.9000000e-001  2.8582873e-001
  7.9100000e-001  2.8268995e-001
  7.9200000e-001  2.7956798e-001
  7.9300000e-001  2.7646287e-001
  7.9400000e-001  2.7337464e-001
  7.9500000e-001  2.7030335e-001
  7.9600000e-001  2.6724905e-001
  7.9700000e-001  2.6421177e-001
  7.9800000e-001  2.6119156e-001
  7.9900000e-001  2.5818846e-001
  8.0000000e-001  2.5520251e-001
  8.0100000e-001  2.5223375e-001
  8.0200000e-001  2.4928222e-001
  8.0300000e-001  2.4634796e-001
  8.0400000e-001  2.4343100e-001
  8.0500000e-001  2.4053140e-001
  8.0600000e-001  2.3764917e-001
  8.0700000e-001  2.3478436e-001
  8.0800000e-001  2.3193701e-001
  8.0900000e-001  2.2910715e-001
  8.1000000e-001  2.2629481e-001
  8.1100000e-001  2.2350003e-001
  8.1200000e-001  2.2072284e-001
  8.1300000e-001  2.1796327e-001
  8.1400000e-001  2.1522135e-001
  8.1500000e-001  2.1249712e-001
  8.1600000e-001  2.0979061e-001
  8.1700000e-001  2.0710184e-001
  8.1800000e-001  2.0443084e-001
  8.1900000e-001  2.0177764e-001
  8.2000000e-001  1.9914227e-001
  8.2100000e-001  1.9652475e-001
  8.2200000e-001  1.9392512e-001
  8.2300000e-001  1.9134339e-001
  8.2400000e-001  1.8877959e-001
  8.2500000e-001  1.8623374e-001
  8.2600000e-001  1.8370587e-001
  8.2700000e-001  1.8119599e-001
  8.2800000e-001  1.7870414e-001
  8.2900000e-001  1.7623032e-001
  8.3000000e-001  1.7377457e-001
  8.3100000e-001  1.7133689e-001
  8.3200000e-001  1.6891731e-001
  8.3300000e-001  1.6651584e-001
  8.3400000e-001  1.6413251e-001
  8.3500000e-001  1.6176732e-001
  8.3600000e-001  1.5942029e-001
  8.3700000e-001  1.5709144e-001
  8.3800000e-001  1.5478078e-001
  8.3900000e-001  1.5248832e-001
  8.4000000e-001  1.5021408e-001
  8.4100000e-001  1.4795806e-001
  8.4200000e-001  1.4572028e-001
  8.4300000e-001  1.4350074e-001
  8.4400000e-001  1.4129946e-001
  8.4500000e-001  1.3911644e-001
  8.4600000e-001  1.3695168e-001
  8.4700000e-001  1.3480521e-001
  8.4800000e-001  1.3267701e-001
  8.4900000e-001  1.3056710e-001
  8.5000000e-001  1.2847547e-001
  8.5100000e-001  1.2640214e-001
  8.5200000e-001  1.2434710e-001
  8.5300000e-001  1.2231036e-001
  8.5400000e-001  1.2029191e-001
  8.5500000e-001  1.1829175e-001
  8.5600000e-001  1.1630989e-001
  8.5700000e-001  1.1434631e-001
  8.5800000e-001  1.1240102e-001
  8.5900000e-001  1.1047402e-001
  8.6000000e-001  1.0856529e-001
  8.6100000e-001  1.0667483e-001
  8.6200000e-001  1.0480264e-001
  8.6300000e-001  1.0294870e-001
  8.6400000e-001  1.0111301e-001
  8.6500000e-001  9.9295559e-002
  8.6600000e-001  9.7496334e-002
  8.6700000e-001  9.5715324e-002
  8.6800000e-001  9.3952517e-002
  8.6900000e-001  9.2207898e-002
  8.7000000e-001  9.0481455e-002
  8.7100000e-001  8.8773171e-002
  8.7200000e-001  8.7083030e-002
  8.7300000e-001  8.5411015e-002
  8.7400000e-001  8.3757106e-002
  8.7500000e-001  8.2121285e-002
  8.7600000e-001  8.0503532e-002
  8.7700000e-001  7.8903825e-002
  8.7800000e-001  7.7322141e-002
  8.7900000e-001  7.5758457e-002
  8.8000000e-001  7.4212749e-002
  8.8100000e-001  7.2684991e-002
  8.8200000e-001  7.1175157e-002
  8.8300000e-001  6.9683219e-002
  8.8400000e-001  6.8209148e-002
  8.8500000e-001  6.6752915e-002
  8.8600000e-001  6.5314489e-002
  8.8700000e-001  6.3893838e-002
  8.8800000e-001  6.2490929e-002
  8.8900000e-001  6.1105728e-002
  8.9000000e-001  5.9738201e-002
  8.9100000e-001  5.8388309e-002
  8.9200000e-001  5.7056017e-002
  8.9300000e-001  5.5741286e-002
  8.9400000e-001  5.4444076e-002
  8.9500000e-001  5.3164346e-002
  8.9600000e-001  5.1902055e-002
  8.9700000e-001  5.0657158e-002
  8.9800000e-001  4.9429613e-002
  8.9900000e-001  4.8219372e-002
  9.0000000e-001  4.7026391e-002
  9.0100000e-001  4.5850619e-002
  9.0200000e-001  4.4692010e-002
  9.0300000e-001  4.3550511e-002
  9.0400000e-001  4.2426072e-002
  9.0500000e-001  4.1318640e-002
  9.0600000e-001  4.0228160e-002
  9.0700000e-001  3.9154578e-002
  9.0800000e-001  3.8097836e-002
  9.0900000e-001  3.7057876e-002
  9.1000000e-001  3.6034640e-002
  9.1100000e-001  3.5028066e-002
  9.1200000e-001  3.4038092e-002
  9.1300000e-001  3.3064656e-002
  9.1400000e-001  3.2107693e-002
  9.1500000e-001  3.1167136e-002
  9.1600000e-001  3.0242918e-002
  9.1700000e-001  2.9334971e-002
  9.1800000e-001  2.8443224e-002
  9.1900000e-001  2.7567605e-002
  9.2000000e-001  2.6708041e-002
  9.2100000e-001  2.5864458e-002
  9.2200000e-001  2.5036780e-002
  9.2300000e-001  2.4224928e-002
  9.2400000e-001  2.3428825e-002
  9.2500000e-001  2.2648389e-002
  9.2600000e-001  2.1883538e-002
  9.2700000e-001  2.1134188e-002
  9.2800000e-001  2.0400255e-002
  9.2900000e-001  1.9681651e-002
  9.3000000e-001  1.8978287e-002
  9.3100000e-001  1.8290073e-002
  9.3200000e-001  1.7616919e-002
  9.3300000e-001  1.6958729e-002
  9.3400000e-001  1.6315409e-002
  9.3500000e-001  1.5686862e-002
  9.3600000e-001  1.5072988e-002
  9.3700000e-001  1.4473688e-002
  9.3800000e-001  1.3888860e-002
  9.3900000e-001  1.3318398e-002
  9.4000000e-001  1.2762197e-002
  9.4100000e-001  1.2220149e-002
  9.4200000e-001  1.1692144e-002
  9.4300000e-001  1.1178070e-002
  9.4400000e-001  1.0677814e-002
  9.4500000e-001  1.0191260e-002
  9.4600000e-001  9.7182897e-003
  9.4700000e-001  9.2587834e-003
  9.4800000e-001  8.8126191e-003
  9.4900000e-001  8.3796726e-003
  9.5000000e-001  7.9598177e-003
  9.5100000e-001  7.5529255e-003
  9.5200000e-001  7.1588654e-003
  9.5300000e-001  6.7775041e-003
  9.5400000e-001  6.4087060e-003
  9.5500000e-001  6.0523332e-003
  9.5600000e-001  5.7082453e-003
  9.5700000e-001  5.3762992e-003
  9.5800000e-001  5.0563495e-003
  9.5900000e-001  4.7482480e-003
  9.6000000e-001  4.4518438e-003
  9.6100000e-001  4.1669834e-003
  9.6200000e-001  3.8935102e-003
  9.6300000e-001  3.6312650e-003
  9.6400000e-001  3.3800855e-003
  9.6500000e-001  3.1398062e-003
  9.6600000e-001  2.9102586e-003
  9.6700000e-001  2.6912710e-003
  9.6800000e-001  2.4826684e-003
  9.6900000e-001  2.2842722e-003
  9.7000000e-001  2.0959003e-003
  9.7100000e-001  1.9173671e-003
  9.7200000e-001  1.7484830e-003
  9.7300000e-001  1.5890545e-003
  9.7400000e-001  1.4388842e-003
  9.7500000e-001  1.2977702e-003
  9.7600000e-001  1.1655065e-003
  9.7700000e-001  1.0418822e-003
  9.7800000e-001  9.2668170e-004
  9.7900000e-001  8.1968441e-004
  9.8000000e-001  7.2066438e-004
  9.8100000e-001  6.2939011e-004
  9.8200000e-001  5.4562421e-004
  9.8300000e-001  4.6912306e-004
  9.8400000e-001  3.9963641e-004
  9.8500000e-001  3.3690695e-004
  9.8600000e-001  2.8066975e-004
  9.8700000e-001  2.3065176e-004
  9.8800000e-001  1.8657103e-004
  9.8900000e-001  1.4813597e-004
  9.9000000e-001  1.1504433e-004
  9.9100000e-001  8.6982095e-005
  9.9200000e-001  6.3621977e-005
  9.9300000e-001  4.4621627e-005
  9.9400000e-001  2.9621257e-005
  9.9500000e-001  1.8240459e-005
  9.9600000e-001  1.0073740e-005
  9.9700000e-001  4.6838379e-006
  9.9800000e-001  1.5907637e-006
  9.9900000e-001  2.5086435e-007
  1.0000000e+000  0.0000000e+000


==> Figures39-A5.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  1.3625166e-004
  2.0000000e-003  4.6616503e-004
  3.0000000e-003  9.5636418e-004
  4.0000000e-003  1.5913588e-003
  5.0000000e-003  2.3609301e-003
  6.0000000e-003  3.2574619e-003
  7.0000000e-003  4.2748852e-003
  8.0000000e-003  5.4081516e-003
  9.0000000e-003  6.6529353e-003
  1.0000000e-002  8.0054472e-003
  1.1000000e-002  9.4623117e-003
  1.2000000e-002  1.1020482e-002
  1.3000000e-002  1.2677178e-002
  1.4000000e-002  1.4429839e-002
  1.5000000e-002  1.6276092e-002
  1.6000000e-002  1.8213721e-002
  1.7000000e-002  2.0240647e-002
  1.8000000e-002  2.2354910e-002
  1.9000000e-002  2.4554653e-002
  2.0000000e-002  2.6838114e-002
  2.1000000e-002  2.9203611e-002
  2.2000000e-002  3.1649539e-002
  2.3000000e-002  3.4174357e-002
  2.4000000e-002  3.6776586e-002
  2.5000000e-002  3.9454803e-002
  2.6000000e-002  4.2207635e-002
  2.7000000e-002  4.5033756e-002
  2.8000000e-002  4.7931881e-002
  2.9000000e-002  5.0900768e-002
  3.0000000e-002  5.3939210e-002
  3.1000000e-002  5.7046034e-002
  3.2000000e-002  6.0220100e-002
  3.3000000e-002  6.3460298e-002
  3.4000000e-002  6.6765546e-002
  3.5000000e-002  7.0134789e-002
  3.6000000e-002  7.3566995e-002
  3.7000000e-002  7.7061158e-002
  3.8000000e-002  8.0616294e-002
  3.9000000e-002  8.4231438e-002
  4.0000000e-002  8.7905647e-002
  4.1000000e-002  9.1637998e-002
  4.2000000e-002  9.5427582e-002
  4.3000000e-002  9.9273513e-002
  4.4000000e-002  1.0317492e-001
  4.5000000e-002  1.0713094e-001
  4.6000000e-002  1.1114073e-001
  4.7000000e-002  1.1520347e-001
  4.8000000e-002  1.1931835e-001
  4.9000000e-002  1.2348456e-001
  5.0000000e-002  1.2770133e-001
  5.1000000e-002  1.3196786e-001
  5.2000000e-002  1.3628340e-001
  5.3000000e-002  1.4064721e-001
  5.4000000e-002  1.4505853e-001
  5.5000000e-002  1.4951664e-001
  5.6000000e-002  1.5402082e-001
  5.7000000e-002  1.5857036e-001
  5.8000000e-002  1.6316456e-001
  5.9000000e-002  1.6780273e-001
  6.0000000e-002  1.7248419e-001
  6.1000000e-002  1.7720826e-001
  6.2000000e-002  1.8197429e-001
  6.3000000e-002  1.8678161e-001
  6.4000000e-002  1.9162958e-001
  6.5000000e-002  1.9651757e-001
  6.6000000e-002  2.0144492e-001
  6.7000000e-002  2.0641103e-001
  6.8000000e-002  2.1141528e-001
  6.9000000e-002  2.1645705e-001
  7.0000000e-002  2.2153573e-001
  7.1000000e-002  2.2665074e-001
  7.2000000e-002  2.3180149e-001
  7.3000000e-002  2.3698738e-001
  7.4000000e-002  2.4220784e-001
  7.5000000e-002  2.4746230e-001
  7.6000000e-002  2.5275019e-001
  7.7000000e-002  2.5807095e-001
  7.8000000e-002  2.6342403e-001
  7.9000000e-002  2.6880888e-001
  8.0000000e-002  2.7422496e-001
  8.1000000e-002  2.7967172e-001
  8.2000000e-002  2.8514864e-001
  8.3000000e-002  2.9065518e-001
  8.4000000e-002  2.9619083e-001
  8.5000000e-002  3.0175507e-001
  8.6000000e-002  3.0734738e-001
  8.7000000e-002  3.1296725e-001
  8.8000000e-002  3.1861419e-001
  8.9000000e-002  3.2428769e-001
  9.0000000e-002  3.2998725e-001
  9.1000000e-002  3.3571240e-001
  9.2000000e-002  3.4146263e-001
  9.3000000e-002  3.4723748e-001
  9.4000000e-002  3.5303646e-001
  9.5000000e-002  3.5885911e-001
  9.6000000e-002  3.6470494e-001
  9.7000000e-002  3.7057350e-001
  9.8000000e-002  3.7646432e-001
  9.9000000e-002  3.8237696e-001
  1.0000000e-001  3.8831094e-001
  1.0100000e-001  3.9426583e-001
  1.0200000e-001  4.0024118e-001
  1.0300000e-001  4.0623655e-001
  1.0400000e-001  4.1225149e-001
  1.0500000e-001  4.1828557e-001
  1.0600000e-001  4.2433836e-001
  1.0700000e-001  4.3040944e-001
  1.0800000e-001  4.3649837e-001
  1.0900000e-001  4.4260474e-001
  1.1000000e-001  4.4872812e-001
  1.1100000e-001  4.5486810e-001
  1.1200000e-001  4.6102427e-001
  1.1300000e-001  4.6719623e-001
  1.1400000e-001  4.7338356e-001
  1.1500000e-001  4.7958586e-001
  1.1600000e-001  4.8580273e-001
  1.1700000e-001  4.9203379e-001
  1.1800000e-001  4.9827862e-001
  1.1900000e-001  5.0453685e-001
  1.2000000e-001  5.1080808e-001
  1.2100000e-001  5.1709194e-001
  1.2200000e-001  5.2338803e-001
  1.2300000e-001  5.2969598e-001
  1.2400000e-001  5.3601542e-001
  1.2500000e-001  5.4234597e-001
  1.2600000e-001  5.4868725e-001
  1.2700000e-001  5.5503891e-001
  1.2800000e-001  5.6140057e-001
  1.2900000e-001  5.6777188e-001
  1.3000000e-001  5.7415247e-001
  1.3100000e-001  5.8054199e-001
  1.3200000e-001  5.8694007e-001
  1.3300000e-001  5.9334638e-001
  1.3400000e-001  5.9976055e-001
  1.3500000e-001  6.0618225e-001
  1.3600000e-001  6.1261111e-001
  1.3700000e-001  6.1904682e-001
  1.3800000e-001  6.2548901e-001
  1.3900000e-001  6.3193736e-001
  1.4000000e-001  6.3839153e-001
  1.4100000e-001  6.4485119e-001
  1.4200000e-001  6.5131600e-001
  1.4300000e-001  6.5778564e-001
  1.4400000e-001  6.6425978e-001
  1.4500000e-001  6.7073810e-001
  1.4600000e-001  6.7722028e-001
  1.4700000e-001  6.8370599e-001
  1.4800000e-001  6.9019492e-001
  1.4900000e-001  6.9668675e-001
  1.5000000e-001  7.0318118e-001
  1.5100000e-001  7.0967788e-001
  1.5200000e-001  7.1617656e-001
  1.5300000e-001  7.2267690e-001
  1.5400000e-001  7.2917861e-001
  1.5500000e-001  7.3568137e-001
  1.5600000e-001  7.4218489e-001
  1.5700000e-001  7.4868887e-001
  1.5800000e-001  7.5519302e-001
  1.5900000e-001  7.6169703e-001
  1.6000000e-001  7.6820063e-001
  1.6100000e-001  7.7470351e-001
  1.6200000e-001  7.8120539e-001
  1.6300000e-001  7.8770598e-001
  1.6400000e-001  7.9420501e-001
  1.6500000e-001  8.0070218e-001
  1.6600000e-001  8.0719721e-001
  1.6700000e-001  8.1368984e-001
  1.6800000e-001  8.2017977e-001
  1.6900000e-001  8.2666675e-001
  1.7000000e-001  8.3315048e-001
  1.7100000e-001  8.3963071e-001
  1.7200000e-001  8.4610716e-001
  1.7300000e-001  8.5257957e-001
  1.7400000e-001  8.5904767e-001
  1.7500000e-001  8.6551120e-001
  1.7600000e-001  8.7196989e-001
  1.7700000e-001  8.7842348e-001
  1.7800000e-001  8.8487172e-001
  1.7900000e-001  8.9131435e-001
  1.8000000e-001  8.9775112e-001
  1.8100000e-001  9.0418176e-001
  1.8200000e-001  9.1060604e-001
  1.8300000e-001  9.1702370e-001
  1.8400000e-001  9.2343449e-001
  1.8500000e-001  9.2983816e-001
  1.8600000e-001  9.3623448e-001
  1.8700000e-001  9.4262319e-001
  1.8800000e-001  9.4900406e-001
  1.8900000e-001  9.5537685e-001
  1.9000000e-001  9.6174131e-001
  1.9100000e-001  9.6809722e-001
  1.9200000e-001  9.7444434e-001
  1.9300000e-001  9.8078243e-001
  1.9400000e-001  9.8711127e-001
  1.9500000e-001  9.9343061e-001
  1.9600000e-001  9.9974025e-001
  1.9700000e-001  1.0060399e+000
  1.9800000e-001  1.0123295e+000
  1.9900000e-001  1.0186086e+000
  2.0000000e-001  1.0248771e+000
  2.0100000e-001  1.0311348e+000
  2.0200000e-001  1.0373814e+000
  2.0300000e-001  1.0436168e+000
  2.0400000e-001  1.0498407e+000
  2.0500000e-001  1.0560528e+000
  2.0600000e-001  1.0622531e+000
  2.0700000e-001  1.0684412e+000
  2.0800000e-001  1.0746170e+000
  2.0900000e-001  1.0807803e+000
  2.1000000e-001  1.0869308e+000
  2.1100000e-001  1.0930683e+000
  2.1200000e-001  1.0991927e+000
  2.1300000e-001  1.1053037e+000
  2.1400000e-001  1.1114012e+000
  2.1500000e-001  1.1174849e+000
  2.1600000e-001  1.1235546e+000
  2.1700000e-001  1.1296102e+000
  2.1800000e-001  1.1356514e+000
  2.1900000e-001  1.1416781e+000
  2.2000000e-001  1.1476900e+000
  2.2100000e-001  1.1536870e+000
  2.2200000e-001  1.1596689e+000
  2.2300000e-001  1.1656354e+000
  2.2400000e-001  1.1715865e+000
  2.2500000e-001  1.1775219e+000
  2.2600000e-001  1.1834414e+000
  2.2700000e-001  1.1893448e+000
  2.2800000e-001  1.1952320e+000
  2.2900000e-001  1.2011028e+000
  2.3000000e-001  1.2069571e+000
  2.3100000e-001  1.2127945e+000
  2.3200000e-001  1.2186150e+000
  2.3300000e-001  1.2244184e+000
  2.3400000e-001  1.2302044e+000
  2.3500000e-001  1.2359730e+000
  2.3600000e-001  1.2417240e+000
  2.3700000e-001  1.2474572e+000
  2.3800000e-001  1.2531723e+000
  2.3900000e-001  1.2588694e+000
  2.4000000e-001  1.2645481e+000
  2.4100000e-001  1.2702083e+000
  2.4200000e-001  1.2758500e+000
  2.4300000e-001  1.2814728e+000
  2.4400000e-001  1.2870766e+000
  2.4500000e-001  1.2926613e+000
  2.4600000e-001  1.2982268e+000
  2.4700000e-001  1.3037728e+000
  2.4800000e-001  1.3092992e+000
  2.4900000e-001  1.3148059e+000
  2.5000000e-001  1.3202927e+000
  2.5100000e-001  1.3257594e+000
  2.5200000e-001  1.3312059e+000
  2.5300000e-001  1.3366321e+000
  2.5400000e-001  1.3420377e+000
  2.5500000e-001  1.3474227e+000
  2.5600000e-001  1.3527869e+000
  2.5700000e-001  1.3581302e+000
  2.5800000e-001  1.3634524e+000
  2.5900000e-001  1.3687534e+000
  2.6000000e-001  1.3740330e+000
  2.6100000e-001  1.3792911e+000
  2.6200000e-001  1.3845275e+000
  2.6300000e-001  1.3897422e+000
  2.6400000e-001  1.3949349e+000
  2.6500000e-001  1.4001056e+000
  2.6600000e-001  1.4052541e+000
  2.6700000e-001  1.4103803e+000
  2.6800000e-001  1.4154840e+000
  2.6900000e-001  1.4205652e+000
  2.7000000e-001  1.4256236e+000
  2.7100000e-001  1.4306592e+000
  2.7200000e-001  1.4356718e+000
  2.7300000e-001  1.4406613e+000
  2.7400000e-001  1.4456276e+000
  2.7500000e-001  1.4505705e+000
  2.7600000e-001  1.4554900e+000
  2.7700000e-001  1.4603859e+000
  2.7800000e-001  1.4652581e+000
  2.7900000e-001  1.4701064e+000
  2.8000000e-001  1.4749308e+000
  2.8100000e-001  1.4797312e+000
  2.8200000e-001  1.4845073e+000
  2.8300000e-001  1.4892592e+000
  2.8400000e-001  1.4939866e+000
  2.8500000e-001  1.4986895e+000
  2.8600000e-001  1.5033678e+000
  2.8700000e-001  1.5080213e+000
  2.8800000e-001  1.5126500e+000
  2.8900000e-001  1.5172537e+000
  2.9000000e-001  1.5218324e+000
  2.9100000e-001  1.5263859e+000
  2.9200000e-001  1.5309140e+000
  2.9300000e-001  1.5354168e+000
  2.9400000e-001  1.5398941e+000
  2.9500000e-001  1.5443458e+000
  2.9600000e-001  1.5487719e+000
  2.9700000e-001  1.5531721e+000
  2.9800000e-001  1.5575464e+000
  2.9900000e-001  1.5618947e+000
  3.0000000e-001  1.5662170e+000
  3.0100000e-001  1.5705130e+000
  3.0200000e-001  1.5747828e+000
  3.0300000e-001  1.5790262e+000
  3.0400000e-001  1.5832432e+000
  3.0500000e-001  1.5874335e+000
  3.0600000e-001  1.5915973e+000
  3.0700000e-001  1.5957343e+000
  3.0800000e-001  1.5998444e+000
  3.0900000e-001  1.6039277e+000
  3.1000000e-001  1.6079839e+000
  3.1100000e-001  1.6120131e+000
  3.1200000e-001  1.6160151e+000
  3.1300000e-001  1.6199898e+000
  3.1400000e-001  1.6239372e+000
  3.1500000e-001  1.6278572e+000
  3.1600000e-001  1.6317497e+000
  3.1700000e-001  1.6356146e+000
  3.1800000e-001  1.6394518e+000
  3.1900000e-001  1.6432613e+000
  3.2000000e-001  1.6470430e+000
  3.2100000e-001  1.6507968e+000
  3.2200000e-001  1.6545226e+000
  3.2300000e-001  1.6582204e+000
  3.2400000e-001  1.6618900e+000
  3.2500000e-001  1.6655315e+000
  3.2600000e-001  1.6691447e+000
  3.2700000e-001  1.6727296e+000
  3.2800000e-001  1.6762862e+000
  3.2900000e-001  1.6798142e+000
  3.3000000e-001  1.6833137e+000
  3.3100000e-001  1.6867846e+000
  3.3200000e-001  1.6902269e+000
  3.3300000e-001  1.6936404e+000
  3.3400000e-001  1.6970252e+000
  3.3500000e-001  1.7003810e+000
  3.3600000e-001  1.7037080e+000
  3.3700000e-001  1.7070060e+000
  3.3800000e-001  1.7102750e+000
  3.3900000e-001  1.7135148e+000
  3.4000000e-001  1.7167256e+000
  3.4100000e-001  1.7199071e+000
  3.4200000e-001  1.7230593e+000
  3.4300000e-001  1.7261822e+000
  3.4400000e-001  1.7292758e+000
  3.4500000e-001  1.7323399e+000
  3.4600000e-001  1.7353745e+000
  3.4700000e-001  1.7383797e+000
  3.4800000e-001  1.7413552e+000
  3.4900000e-001  1.7443011e+000
  3.5000000e-001  1.7472173e+000
  3.5100000e-001  1.7501038e+000
  3.5200000e-001  1.7529605e+000
  3.5300000e-001  1.7557874e+000
  3.5400000e-001  1.7585844e+000
  3.5500000e-001  1.7613515e+000
  3.5600000e-001  1.7640887e+000
  3.5700000e-001  1.7667959e+000
  3.5800000e-001  1.7694730e+000
  3.5900000e-001  1.7721200e+000
  3.6000000e-001  1.7747370e+000
  3.6100000e-001  1.7773237e+000
  3.6200000e-001  1.7798803e+000
  3.6300000e-001  1.7824066e+000
  3.6400000e-001  1.7849027e+000
  3.6500000e-001  1.7873685e+000
  3.6600000e-001  1.7898039e+000
  3.6700000e-001  1.7922089e+000
  3.6800000e-001  1.7945835e+000
  3.6900000e-001  1.7969277e+000
  3.7000000e-001  1.7992415e+000
  3.7100000e-001  1.8015247e+000
  3.7200000e-001  1.8037774e+000
  3.7300000e-001  1.8059995e+000
  3.7400000e-001  1.8081910e+000
  3.7500000e-001  1.8103519e+000
  3.7600000e-001  1.8124822e+000
  3.7700000e-001  1.8145818e+000
  3.7800000e-001  1.8166507e+000
  3.7900000e-001  1.8186889e+000
  3.8000000e-001  1.8206964e+000
  3.8100000e-001  1.8226731e+000
  3.8200000e-001  1.8246190e+000
  3.8300000e-001  1.8265341e+000
  3.8400000e-001  1.8284184e+000
  3.8500000e-001  1.8302719e+000
  3.8600000e-001  1.8320945e+000
  3.8700000e-001  1.8338862e+000
  3.8800000e-001  1.8356470e+000
  3.8900000e-001  1.8373769e+000
  3.9000000e-001  1.8390759e+000
  3.9100000e-001  1.8407439e+000
  3.9200000e-001  1.8423810e+000
  3.9300000e-001  1.8439872e+000
  3.9400000e-001  1.8455623e+000
  3.9500000e-001  1.8471065e+000
  3.9600000e-001  1.8486197e+000
  3.9700000e-001  1.8501019e+000
  3.9800000e-001  1.8515531e+000
  3.9900000e-001  1.8529732e+000
  4.0000000e-001  1.8543623e+000
  4.0100000e-001  1.8557204e+000
  4.0200000e-001  1.8570474e+000
  4.0300000e-001  1.8583434e+000
  4.0400000e-001  1.8596084e+000
  4.0500000e-001  1.8608423e+000
  4.0600000e-001  1.8620452e+000
  4.0700000e-001  1.8632170e+000
  4.0800000e-001  1.8643577e+000
  4.0900000e-001  1.8654674e+000
  4.1000000e-001  1.8665461e+000
  4.1100000e-001  1.8675937e+000
  4.1200000e-001  1.8686102e+000
  4.1300000e-001  1.8695957e+000
  4.1400000e-001  1.8705502e+000
  4.1500000e-001  1.8714736e+000
  4.1600000e-001  1.8723660e+000
  4.1700000e-001  1.8732274e+000
  4.1800000e-001  1.8740577e+000
  4.1900000e-001  1.8748571e+000
  4.2000000e-001  1.8756254e+000
  4.2100000e-001  1.8763628e+000
  4.2200000e-001  1.8770691e+000
  4.2300000e-001  1.8777446e+000
  4.2400000e-001  1.8783890e+000
  4.2500000e-001  1.8790025e+000
  4.2600000e-001  1.8795851e+000
  4.2700000e-001  1.8801367e+000
  4.2800000e-001  1.8806575e+000
  4.2900000e-001  1.8811473e+000
  4.3000000e-001  1.8816063e+000
  4.3100000e-001  1.8820344e+000
  4.3200000e-001  1.8824317e+000
  4.3300000e-001  1.8827982e+000
  4.3400000e-001  1.8831339e+000
  4.3500000e-001  1.8834388e+000
  4.3600000e-001  1.8837129e+000
  4.3700000e-001  1.8839563e+000
  4.3800000e-001  1.8841689e+000
  4.3900000e-001  1.8843509e+000
  4.4000000e-001  1.8845022e+000
  4.4100000e-001  1.8846228e+000
  4.4200000e-001  1.8847129e+000
  4.4300000e-001  1.8847723e+000
  4.4400000e-001  1.8848011e+000
  4.4500000e-001  1.8847994e+000
  4.4600000e-001  1.8847672e+000
  4.4700000e-001  1.8847045e+000
  4.4800000e-001  1.8846114e+000
  4.4900000e-001  1.8844878e+000
  4.5000000e-001  1.8843338e+000
  4.5100000e-001  1.8841494e+000
  4.5200000e-001  1.8839347e+000
  4.5300000e-001  1.8836897e+000
  4.5400000e-001  1.8834144e+000
  4.5500000e-001  1.8831089e+000
  4.5600000e-001  1.8827731e+000
  4.5700000e-001  1.8824072e+000
  4.5800000e-001  1.8820112e+000
  4.5900000e-001  1.8815851e+000
  4.6000000e-001  1.8811289e+000
  4.6100000e-001  1.8806427e+000
  4.6200000e-001  1.8801265e+000
  4.6300000e-001  1.8795803e+000
  4.6400000e-001  1.8790043e+000
  4.6500000e-001  1.8783984e+000
  4.6600000e-001  1.8777627e+000
  4.6700000e-001  1.8770971e+000
  4.6800000e-001  1.8764019e+000
  4.6900000e-001  1.8756769e+000
  4.7000000e-001  1.8749224e+000
  4.7100000e-001  1.8741382e+000
  4.7200000e-001  1.8733244e+000
  4.7300000e-001  1.8724811e+000
  4.7400000e-001  1.8716084e+000
  4.7500000e-001  1.8707062e+000
  4.7600000e-001  1.8697747e+000
  4.7700000e-001  1.8688138e+000
  4.7800000e-001  1.8678237e+000
  4.7900000e-001  1.8668043e+000
  4.8000000e-001  1.8657558e+000
  4.8100000e-001  1.8646781e+000
  4.8200000e-001  1.8635714e+000
  4.8300000e-001  1.8624356e+000
  4.8400000e-001  1.8612709e+000
  4.8500000e-001  1.8600773e+000
  4.8600000e-001  1.8588548e+000
  4.8700000e-001  1.8576035e+000
  4.8800000e-001  1.8563234e+000
  4.8900000e-001  1.8550147e+000
  4.9000000e-001  1.8536773e+000
  4.9100000e-001  1.8523114e+000
  4.9200000e-001  1.8509169e+000
  4.9300000e-001  1.8494940e+000
  4.9400000e-001  1.8480427e+000
  4.9500000e-001  1.8465630e+000
  4.9600000e-001  1.8450551e+000
  4.9700000e-001  1.8435189e+000
  4.9800000e-001  1.8419546e+000
  4.9900000e-001  1.8403622e+000
  5.0000000e-001  1.8387417e+000
  5.0100000e-001  1.8370933e+000
  5.0200000e-001  1.8354170e+000
  5.0300000e-001  1.8337129e+000
  5.0400000e-001  1.8319809e+000
  5.0500000e-001  1.8302213e+000
  5.0600000e-001  1.8284341e+000
  5.0700000e-001  1.8266192e+000
  5.0800000e-001  1.8247769e+000
  5.0900000e-001  1.8229071e+000
  5.1000000e-001  1.8210100e+000
  5.1100000e-001  1.8190855e+000
  5.1200000e-001  1.8171339e+000
  5.1300000e-001  1.8151550e+000
  5.1400000e-001  1.8131491e+000
  5.1500000e-001  1.8111162e+000
  5.1600000e-001  1.8090564e+000
  5.1700000e-001  1.8069697e+000
  5.1800000e-001  1.8048562e+000
  5.1900000e-001  1.8027160e+000
  5.2000000e-001  1.8005491e+000
  5.2100000e-001  1.7983557e+000
  5.2200000e-001  1.7961358e+000
  5.2300000e-001  1.7938894e+000
  5.2400000e-001  1.7916168e+000
  5.2500000e-001  1.7893179e+000
  5.2600000e-001  1.7869928e+000
  5.2700000e-001  1.7846416e+000
  5.2800000e-001  1.7822644e+000
  5.2900000e-001  1.7798613e+000
  5.3000000e-001  1.7774323e+000
  5.3100000e-001  1.7749775e+000
  5.3200000e-001  1.7724970e+000
  5.3300000e-001  1.7699910e+000
  5.3400000e-001  1.7674594e+000
  5.3500000e-001  1.7649023e+000
  5.3600000e-001  1.7623199e+000
  5.3700000e-001  1.7597122e+000
  5.3800000e-001  1.7570794e+000
  5.3900000e-001  1.7544214e+000
  5.4000000e-001  1.7517384e+000
  5.4100000e-001  1.7490305e+000
  5.4200000e-001  1.7462977e+000
  5.4300000e-001  1.7435402e+000
  5.4400000e-001  1.7407581e+000
  5.4500000e-001  1.7379513e+000
  5.4600000e-001  1.7351201e+000
  5.4700000e-001  1.7322644e+000
  5.4800000e-001  1.7293845e+000
  5.4900000e-001  1.7264804e+000
  5.5000000e-001  1.7235521e+000
  5.5100000e-001  1.7205998e+000
  5.5200000e-001  1.7176236e+000
  5.5300000e-001  1.7146235e+000
  5.5400000e-001  1.7115997e+000
  5.5500000e-001  1.7085523e+000
  5.5600000e-001  1.7054812e+000
  5.5700000e-001  1.7023868e+000
  5.5800000e-001  1.6992689e+000
  5.5900000e-001  1.6961278e+000
  5.6000000e-001  1.6929635e+000
  5.6100000e-001  1.6897762e+000
  5.6200000e-001  1.6865659e+000
  5.6300000e-001  1.6833326e+000
  5.6400000e-001  1.6800767e+000
  5.6500000e-001  1.6767980e+000
  5.6600000e-001  1.6734968e+000
  5.6700000e-001  1.6701731e+000
  5.6800000e-001  1.6668270e+000
  5.6900000e-001  1.6634587e+000
  5.7000000e-001  1.6600682e+000
  5.7100000e-001  1.6566556e+000
  5.7200000e-001  1.6532210e+000
  5.7300000e-001  1.6497646e+000
  5.7400000e-001  1.6462865e+000
  5.7500000e-001  1.6427867e+000
  5.7600000e-001  1.6392653e+000
  5.7700000e-001  1.6357226e+000
  5.7800000e-001  1.6321585e+000
  5.7900000e-001  1.6285731e+000
  5.8000000e-001  1.6249667e+000
  5.8100000e-001  1.6213392e+000
  5.8200000e-001  1.6176909e+000
  5.8300000e-001  1.6140217e+000
  5.8400000e-001  1.6103319e+000
  5.8500000e-001  1.6066215e+000
  5.8600000e-001  1.6028907e+000
  5.8700000e-001  1.5991395e+000
  5.8800000e-001  1.5953680e+000
  5.8900000e-001  1.5915765e+000
  5.9000000e-001  1.5877649e+000
  5.9100000e-001  1.5839334e+000
  5.9200000e-001  1.5800822e+000
  5.9300000e-001  1.5762112e+000
  5.9400000e-001  1.5723207e+000
  5.9500000e-001  1.5684108e+000
  5.9600000e-001  1.5644815e+000
  5.9700000e-001  1.5605330e+000
  5.9800000e-001  1.5565654e+000
  5.9900000e-001  1.5525789e+000
  6.0000000e-001  1.5485735e+000
  6.0100000e-001  1.5445493e+000
  6.0200000e-001  1.5405065e+000
  6.0300000e-001  1.5364452e+000
  6.0400000e-001  1.5323655e+000
  6.0500000e-001  1.5282675e+000
  6.0600000e-001  1.5241514e+000
  6.0700000e-001  1.5200172e+000
  6.0800000e-001  1.5158651e+000
  6.0900000e-001  1.5116953e+000
  6.1000000e-001  1.5075077e+000
  6.1100000e-001  1.5033027e+000
  6.1200000e-001  1.4990802e+000
  6.1300000e-001  1.4948404e+000
  6.1400000e-001  1.4905834e+000
  6.1500000e-001  1.4863094e+000
  6.1600000e-001  1.4820184e+000
  6.1700000e-001  1.4777106e+000
  6.1800000e-001  1.4733862e+000
  6.1900000e-001  1.4690452e+000
  6.2000000e-001  1.4646877e+000
  6.2100000e-001  1.4603140e+000
  6.2200000e-001  1.4559241e+000
  6.2300000e-001  1.4515181e+000
  6.2400000e-001  1.4470963e+000
  6.2500000e-001  1.4426586e+000
  6.2600000e-001  1.4382053e+000
  6.2700000e-001  1.4337364e+000
  6.2800000e-001  1.4292521e+000
  6.2900000e-001  1.4247525e+000
  6.3000000e-001  1.4202378e+000
  6.3100000e-001  1.4157081e+000
  6.3200000e-001  1.4111635e+000
  6.3300000e-001  1.4066042e+000
  6.3400000e-001  1.4020302e+000
  6.3500000e-001  1.3974417e+000
  6.3600000e-001  1.3928389e+000
  6.3700000e-001  1.3882218e+000
  6.3800000e-001  1.3835907e+000
  6.3900000e-001  1.3789456e+000
  6.4000000e-001  1.3742867e+000
  6.4100000e-001  1.3696141e+000
  6.4200000e-001  1.3649279e+000
  6.4300000e-001  1.3602283e+000
  6.4400000e-001  1.3555155e+000
  6.4500000e-001  1.3507895e+000
  6.4600000e-001  1.3460504e+000
  6.4700000e-001  1.3412985e+000
  6.4800000e-001  1.3365339e+000
  6.4900000e-001  1.3317567e+000
  6.5000000e-001  1.3269670e+000
  6.5100000e-001  1.3221650e+000
  6.5200000e-001  1.3173508e+000
  6.5300000e-001  1.3125245e+000
  6.5400000e-001  1.3076864e+000
  6.5500000e-001  1.3028365e+000
  6.5600000e-001  1.2979749e+000
  6.5700000e-001  1.2931019e+000
  6.5800000e-001  1.2882175e+000
  6.5900000e-001  1.2833220e+000
  6.6000000e-001  1.2784153e+000
  6.6100000e-001  1.2734978e+000
  6.6200000e-001  1.2685695e+000
  6.6300000e-001  1.2636305e+000
  6.6400000e-001  1.2586811e+000
  6.6500000e-001  1.2537213e+000
  6.6600000e-001  1.2487513e+000
  6.6700000e-001  1.2437712e+000
  6.6800000e-001  1.2387812e+000
  6.6900000e-001  1.2337815e+000
  6.7000000e-001  1.2287721e+000
  6.7100000e-001  1.2237533e+000
  6.7200000e-001  1.2187251e+000
  6.7300000e-001  1.2136877e+000
  6.7400000e-001  1.2086413e+000
  6.7500000e-001  1.2035860e+000
  6.7600000e-001  1.1985219e+000
  6.7700000e-001  1.1934493e+000
  6.7800000e-001  1.1883681e+000
  6.7900000e-001  1.1832787e+000
  6.8000000e-001  1.1781812e+000
  6.8100000e-001  1.1730756e+000
  6.8200000e-001  1.1679621e+000
  6.8300000e-001  1.1628410e+000
  6.8400000e-001  1.1577123e+000
  6.8500000e-001  1.1525762e+000
  6.8600000e-001  1.1474328e+000
  6.8700000e-001  1.1422823e+000
  6.8800000e-001  1.1371249e+000
  6.8900000e-001  1.1319606e+000
  6.9000000e-001  1.1267897e+000
  6.9100000e-001  1.1216123e+000
  6.9200000e-001  1.1164285e+000
  6.9300000e-001  1.1112386e+000
  6.9400000e-001  1.1060426e+000
  6.9500000e-001  1.1008407e+000
  6.9600000e-001  1.0956330e+000
  6.9700000e-001  1.0904198e+000
  6.9800000e-001  1.0852011e+000
  6.9900000e-001  1.0799772e+000
  7.0000000e-001  1.0747481e+000
  7.0100000e-001  1.0695141e+000
  7.0200000e-001  1.0642752e+000
  7.0300000e-001  1.0590317e+000
  7.0400000e-001  1.0537837e+000
  7.0500000e-001  1.0485313e+000
  7.0600000e-001  1.0432748e+000
  7.0700000e-001  1.0380142e+000
  7.0800000e-001  1.0327497e+000
  7.0900000e-001  1.0274815e+000
  7.1000000e-001  1.0222097e+000
  7.1100000e-001  1.0169345e+000
  7.1200000e-001  1.0116561e+000
  7.1300000e-001  1.0063746e+000
  7.1400000e-001  1.0010901e+000
  7.1500000e-001  9.9580286e-001
  7.1600000e-001  9.9051300e-001
  7.1700000e-001  9.8522068e-001
  7.1800000e-001  9.7992605e-001
  7.1900000e-001  9.7462928e-001
  7.2000000e-001  9.6933053e-001
  7.2100000e-001  9.6402996e-001
  7.2200000e-001  9.5872772e-001
  7.2300000e-001  9.5342397e-001
  7.2400000e-001  9.4811888e-001
  7.2500000e-001  9.4281261e-001
  7.2600000e-001  9.3750532e-001
  7.2700000e-001  9.3219716e-001
  7.2800000e-001  9.2688830e-001
  7.2900000e-001  9.2157891e-001
  7.3000000e-001  9.1626913e-001
  7.3100000e-001  9.1095914e-001
  7.3200000e-001  9.0564910e-001
  7.3300000e-001  9.0033917e-001
  7.3400000e-001  8.9502950e-001
  7.3500000e-001  8.8972027e-001
  7.3600000e-001  8.8441164e-001
  7.3700000e-001  8.7910376e-001
  7.3800000e-001  8.7379681e-001
  7.3900000e-001  8.6849094e-001
  7.4000000e-001  8.6318632e-001
  7.4100000e-001  8.5788311e-001
  7.4200000e-001  8.5258148e-001
  7.4300000e-001  8.4728159e-001
  7.4400000e-001  8.4198361e-001
  7.4500000e-001  8.3668769e-001
  7.4600000e-001  8.3139401e-001
  7.4700000e-001  8.2610273e-001
  7.4800000e-001  8.2081401e-001
  7.4900000e-001  8.1552802e-001
  7.5000000e-001  8.1024492e-001
  7.5100000e-001  8.0496488e-001
  7.5200000e-001  7.9968806e-001
  7.5300000e-001  7.9441464e-001
  7.5400000e-001  7.8914477e-001
  7.5500000e-001  7.8387862e-001
  7.5600000e-001  7.7861636e-001
  7.5700000e-001  7.7335815e-001
  7.5800000e-001  7.6810416e-001
  7.5900000e-001  7.6285456e-001
  7.6000000e-001  7.5760951e-001
  7.6100000e-001  7.5236918e-001
  7.6200000e-001  7.4713374e-001
  7.6300000e-001  7.4190335e-001
  7.6400000e-001  7.3667818e-001
  7.6500000e-001  7.3145840e-001
  7.6600000e-001  7.2624417e-001
  7.6700000e-001  7.2103566e-001
  7.6800000e-001  7.1583304e-001
  7.6900000e-001  7.1063648e-001
  7.7000000e-001  7.0544615e-001
  7.7100000e-001  7.0026220e-001
  7.7200000e-001  6.9508482e-001
  7.7300000e-001  6.8991416e-001
  7.7400000e-001  6.8475039e-001
  7.7500000e-001  6.7959369e-001
  7.7600000e-001  6.7444423e-001
  7.7700000e-001  6.6930216e-001
  7.7800000e-001  6.6416766e-001
  7.7900000e-001  6.5904089e-001
  7.8000000e-001  6.5392203e-001
  7.8100000e-001  6.4881124e-001
  7.8200000e-001  6.4370870e-001
  7.8300000e-001  6.3861456e-001
  7.8400000e-001  6.3352900e-001
  7.8500000e-001  6.2845219e-001
  7.8600000e-001  6.2338429e-001
  7.8700000e-001  6.1832547e-001
  7.8800000e-001  6.1327591e-001
  7.8900000e-001  6.0823577e-001
  7.9000000e-001  6.0320522e-001
  7.9100000e-001  5.9818443e-001
  7.9200000e-001  5.9317356e-001
  7.9300000e-001  5.8817279e-001
  7.9400000e-001  5.8318229e-001
  7.9500000e-001  5.7820221e-001
  7.9600000e-001  5.7323274e-001
  7.9700000e-001  5.6827404e-001
  7.9800000e-001  5.6332628e-001
  7.9900000e-001  5.5838963e-001
  8.0000000e-001  5.5346425e-001
  8.0100000e-001  5.4855032e-001
  8.0200000e-001  5.4364800e-001
  8.0300000e-001  5.3875747e-001
  8.0400000e-001  5.3387888e-001
  8.0500000e-001  5.2901241e-001
  8.0600000e-001  5.2415824e-001
  8.0700000e-001  5.1931651e-001
  8.0800000e-001  5.1448742e-001
  8.0900000e-001  5.0967111e-001
  8.1000000e-001  5.0486777e-001
  8.1100000e-001  5.0007755e-001
  8.1200000e-001  4.9530063e-001
  8.1300000e-001  4.9053717e-001
  8.1400000e-001  4.8578735e-001
  8.1500000e-001  4.8105133e-001
  8.1600000e-001  4.7632927e-001
  8.1700000e-001  4.7162136e-001
  8.1800000e-001  4.6692774e-001
  8.1900000e-001  4.6224859e-001
  8.2000000e-001  4.5758409e-001
  8.2100000e-001  4.5293438e-001
  8.2200000e-001  4.4829965e-001
  8.2300000e-001  4.4368005e-001
  8.2400000e-001  4.3907577e-001
  8.2500000e-001  4.3448695e-001
  8.2600000e-001  4.2991377e-001
  8.2700000e-001  4.2535639e-001
  8.2800000e-001  4.2081499e-001
  8.2900000e-001  4.1628972e-001
  8.3000000e-001  4.1178075e-001
  8.3100000e-001  4.0728825e-001
  8.3200000e-001  4.0281238e-001
  8.3300000e-001  3.9835331e-001
  8.3400000e-001  3.9391121e-001
  8.3500000e-001  3.8948623e-001
  8.3600000e-001  3.8507854e-001
  8.3700000e-001  3.8068831e-001
  8.3800000e-001  3.7631570e-001
  8.3900000e-001  3.7196088e-001
  8.4000000e-001  3.6762400e-001
  8.4100000e-001  3.6330523e-001
  8.4200000e-001  3.5900474e-001
  8.4300000e-001  3.5472269e-001
  8.4400000e-001  3.5045923e-001
  8.4500000e-001  3.4621454e-001
  8.4600000e-001  3.4198878e-001
  8.4700000e-001  3.3778210e-001
  8.4800000e-001  3.3359466e-001
  8.4900000e-001  3.2942664e-001
  8.5000000e-001  3.2527819e-001
  8.5100000e-001  3.2114946e-001
  8.5200000e-001  3.1704063e-001
  8.5300000e-001  3.1295185e-001
  8.5400000e-001  3.0888327e-001
  8.5500000e-001  3.0483507e-001
  8.5600000e-001  3.0080739e-001
  8.5700000e-001  2.9680040e-001
  8.5800000e-001  2.9281426e-001
  8.5900000e-001  2.8884911e-001
  8.6000000e-001  2.8490513e-001
  8.6100000e-001  2.8098246e-001
  8.6200000e-001  2.7708126e-001
  8.6300000e-001  2.7320170e-001
  8.6400000e-001  2.6934391e-001
  8.6500000e-001  2.6550807e-001
  8.6600000e-001  2.6169432e-001
  8.6700000e-001  2.5790282e-001
  8.6800000e-001  2.5413372e-001
  8.6900000e-001  2.5038718e-001
  8.7000000e-001  2.4666335e-001
  8.7100000e-001  2.4296237e-001
  8.7200000e-001  2.3928441e-001
  8.7300000e-001  2.3562961e-001
  8.7400000e-001  2.3199813e-001
  8.7500000e-001  2.2839011e-001
  8.7600000e-001  2.2480570e-001
  8.7700000e-001  2.2124506e-001
  8.7800000e-001  2.1770833e-001
  8.7900000e-001  2.1419565e-001
  8.8000000e-001  2.1070719e-001
  8.8100000e-001  2.0724307e-001
  8.8200000e-001  2.0380346e-001
  8.8300000e-001  2.0038849e-001
  8.8400000e-001  1.9699831e-001
  8.8500000e-001  1.9363306e-001
  8.8600000e-001  1.9029289e-001
  8.8700000e-001  1.8697794e-001
  8.8800000e-001  1.8368834e-001
  8.8900000e-001  1.8042425e-001
  8.9000000e-001  1.7718580e-001
  8.9100000e-001  1.7397313e-001
  8.9200000e-001  1.7078639e-001
  8.9300000e-001  1.6762570e-001
  8.9400000e-001  1.6449120e-001
  8.9500000e-001  1.6138304e-001
  8.9600000e-001  1.5830134e-001
  8.9700000e-001  1.5524625e-001
  8.9800000e-001  1.5221789e-001
  8.9900000e-001  1.4921640e-001
  9.0000000e-001  1.4624191e-001
  9.0100000e-001  1.4329455e-001
  9.0200000e-001  1.4037445e-001
  9.0300000e-001  1.3748174e-001
  9.0400000e-001  1.3461655e-001
  9.0500000e-001  1.3177900e-001
  9.0600000e-001  1.2896922e-001
  9.0700000e-001  1.2618734e-001
  9.0800000e-001  1.2343347e-001
  9.0900000e-001  1.2070775e-001
  9.1000000e-001  1.1801029e-001
  9.1100000e-001  1.1534121e-001
  9.1200000e-001  1.1270064e-001
  9.1300000e-001  1.1008868e-001
  9.1400000e-001  1.0750546e-001
  9.1500000e-001  1.0495109e-001
  9.1600000e-001  1.0242568e-001
  9.1700000e-001  9.9929353e-002
  9.1800000e-001  9.7462213e-002
  9.1900000e-001  9.5024371e-002
  9.2000000e-001  9.2615935e-002
  9.2100000e-001  9.0237012e-002
  9.2200000e-001  8.7887708e-002
  9.2300000e-001  8.5568126e-002
  9.2400000e-001  8.3278368e-002
  9.2500000e-001  8.1018535e-002
  9.2600000e-001  7.8788725e-002
  9.2700000e-001  7.6589036e-002
  9.2800000e-001  7.4419562e-002
  9.2900000e-001  7.2280399e-002
  9.3000000e-001  7.0171636e-002
  9.3100000e-001  6.8093365e-002
  9.3200000e-001  6.6045673e-002
  9.3300000e-001  6.4028645e-002
  9.3400000e-001  6.2042366e-002
  9.3500000e-001  6.0086918e-002
  9.3600000e-001  5.8162380e-002
  9.3700000e-001  5.6268829e-002
  9.3800000e-001  5.4406341e-002
  9.3900000e-001  5.2574988e-002
  9.4000000e-001  5.0774841e-002
  9.4100000e-001  4.9005967e-002
  9.4200000e-001  4.7268432e-002
  9.4300000e-001  4.5562299e-002
  9.4400000e-001  4.3887627e-002
  9.4500000e-001  4.2244474e-002
  9.4600000e-001  4.0632894e-002
  9.4700000e-001  3.9052939e-002
  9.4800000e-001  3.7504657e-002
  9.4900000e-001  3.5988092e-002
  9.5000000e-001  3.4503287e-002
  9.5100000e-001  3.3050280e-002
  9.5200000e-001  3.1629107e-002
  9.5300000e-001  3.0239798e-002
  9.5400000e-001  2.8882382e-002
  9.5500000e-001  2.7556882e-002
  9.5600000e-001  2.6263318e-002
  9.5700000e-001  2.5001705e-002
  9.5800000e-001  2.3772054e-002
  9.5900000e-001  2.2574373e-002
  9.6000000e-001  2.1408664e-002
  9.6100000e-001  2.0274922e-002
  9.6200000e-001  1.9173142e-002
  9.6300000e-001  1.8103308e-002
  9.6400000e-001  1.7065403e-002
  9.6500000e-001  1.6059402e-002
  9.6600000e-001  1.5085274e-002
  9.6700000e-001  1.4142982e-002
  9.6800000e-001  1.3232482e-002
  9.6900000e-001  1.2353723e-002
  9.7000000e-001  1.1506648e-002
  9.7100000e-001  1.0691189e-002
  9.7200000e-001  9.9072734e-003
  9.7300000e-001  9.1548174e-003
  9.7400000e-001  8.4337289e-003
  9.7500000e-001  7.7439057e-003
  9.7600000e-001  7.0852351e-003
  9.7700000e-001  6.4575933e-003
  9.7800000e-001  5.8608445e-003
  9.7900000e-001  5.2948398e-003
  9.8000000e-001  4.7594167e-003
  9.8100000e-001  4.2543975e-003
  9.8200000e-001  3.7795882e-003
  9.8300000e-001  3.3347770e-003
  9.8400000e-001  2.9197326e-003
  9.8500000e-001  2.5342022e-003
  9.8600000e-001  2.1779091e-003
  9.8700000e-001  1.8505503e-003
  9.8800000e-001  1.5517924e-003
  9.8900000e-001  1.2812683e-003
  9.9000000e-001  1.0385720e-003
  9.9100000e-001  8.2325199e-004
  9.9200000e-001  6.3480336e-004
  9.9300000e-001  4.7265705e-004
  9.9400000e-001  3.3616510e-004
  9.9500000e-001  2.2457978e-004
  9.9600000e-001  1.3702210e-004
  9.9700000e-001  7.2430884e-005
  9.9800000e-001  2.9470255e-005
  9.9900000e-001  6.3270547e-006
  1.0000000e+000  0.0000000e+000


==> Figures39-A6.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  6.3270547e-006
  2.0000000e-003  2.9470255e-005
  3.0000000e-003  7.2430884e-005
  4.0000000e-003  1.3702210e-004
  5.0000000e-003  2.2457978e-004
  6.0000000e-003  3.3616510e-004
  7.0000000e-003  4.7265705e-004
  8.0000000e-003  6.3480336e-004
  9.0000000e-003  8.2325199e-004
  1.0000000e-002  1.0385720e-003
  1.1000000e-002  1.2812683e-003
  1.2000000e-002  1.5517924e-003
  1.3000000e-002  1.8505503e-003
  1.4000000e-002  2.1779091e-003
  1.5000000e-002  2.5342022e-003
  1.6000000e-002  2.9197326e-003
  1.7000000e-002  3.3347770e-003
  1.8000000e-002  3.7795882e-003
  1.9000000e-002  4.2543975e-003
  2.0000000e-002  4.7594167e-003
  2.1000000e-002  5.2948398e-003
  2.2000000e-002  5.8608445e-003
  2.3000000e-002  6.4575933e-003
  2.4000000e-002  7.0852351e-003
  2.5000000e-002  7.7439057e-003
  2.6000000e-002  8.4337289e-003
  2.7000000e-002  9.1548174e-003
  2.8000000e-002  9.9072734e-003
  2.9000000e-002  1.0691189e-002
  3.0000000e-002  1.1506648e-002
  3.1000000e-002  1.2353723e-002
  3.2000000e-002  1.3232482e-002
  3.3000000e-002  1.4142982e-002
  3.4000000e-002  1.5085274e-002
  3.5000000e-002  1.6059402e-002
  3.6000000e-002  1.7065403e-002
  3.7000000e-002  1.8103308e-002
  3.8000000e-002  1.9173142e-002
  3.9000000e-002  2.0274922e-002
  4.0000000e-002  2.1408664e-002
  4.1000000e-002  2.2574373e-002
  4.2000000e-002  2.3772054e-002
  4.3000000e-002  2.5001705e-002
  4.4000000e-002  2.6263318e-002
  4.5000000e-002  2.7556882e-002
  4.6000000e-002  2.8882382e-002
  4.7000000e-002  3.0239798e-002
  4.8000000e-002  3.1629107e-002
  4.9000000e-002  3.3050280e-002
  5.0000000e-002  3.4503287e-002
  5.1000000e-002  3.5988092e-002
  5.2000000e-002  3.7504657e-002
  5.3000000e-002  3.9052939e-002
  5.4000000e-002  4.0632894e-002
  5.5000000e-002  4.2244474e-002
  5.6000000e-002  4.3887627e-002
  5.7000000e-002  4.5562299e-002
  5.8000000e-002  4.7268432e-002
  5.9000000e-002  4.9005967e-002
  6.0000000e-002  5.0774841e-002
  6.1000000e-002  5.2574988e-002
  6.2000000e-002  5.4406341e-002
  6.3000000e-002  5.6268829e-002
  6.4000000e-002  5.8162380e-002
  6.5000000e-002  6.0086918e-002
  6.6000000e-002  6.2042366e-002
  6.7000000e-002  6.4028645e-002
  6.8000000e-002  6.6045673e-002
  6.9000000e-002  6.8093365e-002
  7.0000000e-002  7.0171636e-002
  7.1000000e-002  7.2280399e-002
  7.2000000e-002  7.4419562e-002
  7.3000000e-002  7.6589036e-002
  7.4000000e-002  7.8788725e-002
  7.5000000e-002  8.1018535e-002
  7.6000000e-002  8.3278368e-002
  7.7000000e-002  8.5568126e-002
  7.8000000e-002  8.7887708e-002
  7.9000000e-002  9.0237012e-002
  8.0000000e-002  9.2615935e-002
  8.1000000e-002  9.5024371e-002
  8.2000000e-002  9.7462213e-002
  8.3000000e-002  9.9929353e-002
  8.4000000e-002  1.0242568e-001
  8.5000000e-002  1.0495109e-001
  8.6000000e-002  1.0750546e-001
  8.7000000e-002  1.1008868e-001
  8.8000000e-002  1.1270064e-001
  8.9000000e-002  1.1534121e-001
  9.0000000e-002  1.1801029e-001
  9.1000000e-002  1.2070775e-001
  9.2000000e-002  1.2343347e-001
  9.3000000e-002  1.2618734e-001
  9.4000000e-002  1.2896922e-001
  9.5000000e-002  1.3177900e-001
  9.6000000e-002  1.3461655e-001
  9.7000000e-002  1.3748174e-001
  9.8000000e-002  1.4037445e-001
  9.9000000e-002  1.4329455e-001
  1.0000000e-001  1.4624191e-001
  1.0100000e-001  1.4921640e-001
  1.0200000e-001  1.5221789e-001
  1.0300000e-001  1.5524625e-001
  1.0400000e-001  1.5830134e-001
  1.0500000e-001  1.6138304e-001
  1.0600000e-001  1.6449120e-001
  1.0700000e-001  1.6762570e-001
  1.0800000e-001  1.7078639e-001
  1.0900000e-001  1.7397313e-001
  1.1000000e-001  1.7718580e-001
  1.1100000e-001  1.8042425e-001
  1.1200000e-001  1.8368834e-001
  1.1300000e-001  1.8697794e-001
  1.1400000e-001  1.9029289e-001
  1.1500000e-001  1.9363306e-001
  1.1600000e-001  1.9699831e-001
  1.1700000e-001  2.0038849e-001
  1.1800000e-001  2.0380346e-001
  1.1900000e-001  2.0724307e-001
  1.2000000e-001  2.1070719e-001
  1.2100000e-001  2.1419565e-001
  1.2200000e-001  2.1770833e-001
  1.2300000e-001  2.2124506e-001
  1.2400000e-001  2.2480570e-001
  1.2500000e-001  2.2839011e-001
  1.2600000e-001  2.3199813e-001
  1.2700000e-001  2.3562961e-001
  1.2800000e-001  2.3928441e-001
  1.2900000e-001  2.4296237e-001
  1.3000000e-001  2.4666335e-001
  1.3100000e-001  2.5038718e-001
  1.3200000e-001  2.5413372e-001
  1.3300000e-001  2.5790282e-001
  1.3400000e-001  2.6169432e-001
  1.3500000e-001  2.6550807e-001
  1.3600000e-001  2.6934391e-001
  1.3700000e-001  2.7320170e-001
  1.3800000e-001  2.7708126e-001
  1.3900000e-001  2.8098246e-001
  1.4000000e-001  2.8490513e-001
  1.4100000e-001  2.8884911e-001
  1.4200000e-001  2.9281426e-001
  1.4300000e-001  2.9680040e-001
  1.4400000e-001  3.0080739e-001
  1.4500000e-001  3.0483507e-001
  1.4600000e-001  3.0888327e-001
  1.4700000e-001  3.1295185e-001
  1.4800000e-001  3.1704063e-001
  1.4900000e-001  3.2114946e-001
  1.5000000e-001  3.2527819e-001
  1.5100000e-001  3.2942664e-001
  1.5200000e-001  3.3359466e-001
  1.5300000e-001  3.3778210e-001
  1.5400000e-001  3.4198878e-001
  1.5500000e-001  3.4621454e-001
  1.5600000e-001  3.5045923e-001
  1.5700000e-001  3.5472269e-001
  1.5800000e-001  3.5900474e-001
  1.5900000e-001  3.6330523e-001
  1.6000000e-001  3.6762400e-001
  1.6100000e-001  3.7196088e-001
  1.6200000e-001  3.7631570e-001
  1.6300000e-001  3.8068831e-001
  1.6400000e-001  3.8507854e-001
  1.6500000e-001  3.8948623e-001
  1.6600000e-001  3.9391121e-001
  1.6700000e-001  3.9835331e-001
  1.6800000e-001  4.0281238e-001
  1.6900000e-001  4.0728825e-001
  1.7000000e-001  4.1178075e-001
  1.7100000e-001  4.1628972e-001
  1.7200000e-001  4.2081499e-001
  1.7300000e-001  4.2535639e-001
  1.7400000e-001  4.2991377e-001
  1.7500000e-001  4.3448695e-001
  1.7600000e-001  4.3907577e-001
  1.7700000e-001  4.4368005e-001
  1.7800000e-001  4.4829965e-001
  1.7900000e-001  4.5293438e-001
  1.8000000e-001  4.5758409e-001
  1.8100000e-001  4.6224859e-001
  1.8200000e-001  4.6692774e-001
  1.8300000e-001  4.7162136e-001
  1.8400000e-001  4.7632927e-001
  1.8500000e-001  4.8105133e-001
  1.8600000e-001  4.8578735e-001
  1.8700000e-001  4.9053717e-001
  1.8800000e-001  4.9530063e-001
  1.8900000e-001  5.0007755e-001
  1.9000000e-001  5.0486777e-001
  1.9100000e-001  5.0967111e-001
  1.9200000e-001  5.1448742e-001
  1.9300000e-001  5.1931651e-001
  1.9400000e-001  5.2415824e-001
  1.9500000e-001  5.2901241e-001
  1.9600000e-001  5.3387888e-001
  1.9700000e-001  5.3875747e-001
  1.9800000e-001  5.4364800e-001
  1.9900000e-001  5.4855032e-001
  2.0000000e-001  5.5346425e-001
  2.0100000e-001  5.5838963e-001
  2.0200000e-001  5.6332628e-001
  2.0300000e-001  5.6827404e-001
  2.0400000e-001  5.7323274e-001
  2.0500000e-001  5.7820221e-001
  2.0600000e-001  5.8318229e-001
  2.0700000e-001  5.8817279e-001
  2.0800000e-001  5.9317356e-001
  2.0900000e-001  5.9818443e-001
  2.1000000e-001  6.0320522e-001
  2.1100000e-001  6.0823577e-001
  2.1200000e-001  6.1327591e-001
  2.1300000e-001  6.1832547e-001
  2.1400000e-001  6.2338429e-001
  2.1500000e-001  6.2845219e-001
  2.1600000e-001  6.3352900e-001
  2.1700000e-001  6.3861456e-001
  2.1800000e-001  6.4370870e-001
  2.1900000e-001  6.4881124e-001
  2.2000000e-001  6.5392203e-001
  2.2100000e-001  6.5904089e-001
  2.2200000e-001  6.6416766e-001
  2.2300000e-001  6.6930216e-001
  2.2400000e-001  6.7444423e-001
  2.2500000e-001  6.7959369e-001
  2.2600000e-001  6.8475039e-001
  2.2700000e-001  6.8991416e-001
  2.2800000e-001  6.9508482e-001
  2.2900000e-001  7.0026220e-001
  2.3000000e-001  7.0544615e-001
  2.3100000e-001  7.1063648e-001
  2.3200000e-001  7.1583304e-001
  2.3300000e-001  7.2103566e-001
  2.3400000e-001  7.2624417e-001
  2.3500000e-001  7.3145840e-001
  2.3600000e-001  7.3667818e-001
  2.3700000e-001  7.4190335e-001
  2.3800000e-001  7.4713374e-001
  2.3900000e-001  7.5236918e-001
  2.4000000e-001  7.5760951e-001
  2.4100000e-001  7.6285456e-001
  2.4200000e-001  7.6810416e-001
  2.4300000e-001  7.7335815e-001
  2.4400000e-001  7.7861636e-001
  2.4500000e-001  7.8387862e-001
  2.4600000e-001  7.8914477e-001
  2.4700000e-001  7.9441464e-001
  2.4800000e-001  7.9968806e-001
  2.4900000e-001  8.0496488e-001
  2.5000000e-001  8.1024492e-001
  2.5100000e-001  8.1552802e-001
  2.5200000e-001  8.2081401e-001
  2.5300000e-001  8.2610273e-001
  2.5400000e-001  8.3139401e-001
  2.5500000e-001  8.3668769e-001
  2.5600000e-001  8.4198361e-001
  2.5700000e-001  8.4728159e-001
  2.5800000e-001  8.5258148e-001
  2.5900000e-001  8.5788311e-001
  2.6000000e-001  8.6318632e-001
  2.6100000e-001  8.6849094e-001
  2.6200000e-001  8.7379681e-001
  2.6300000e-001  8.7910376e-001
  2.6400000e-001  8.8441164e-001
  2.6500000e-001  8.8972027e-001
  2.6600000e-001  8.9502950e-001
  2.6700000e-001  9.0033917e-001
  2.6800000e-001  9.0564910e-001
  2.6900000e-001  9.1095914e-001
  2.7000000e-001  9.1626913e-001
  2.7100000e-001  9.2157891e-001
  2.7200000e-001  9.2688830e-001
  2.7300000e-001  9.3219716e-001
  2.7400000e-001  9.3750532e-001
  2.7500000e-001  9.4281261e-001
  2.7600000e-001  9.4811888e-001
  2.7700000e-001  9.5342397e-001
  2.7800000e-001  9.5872772e-001
  2.7900000e-001  9.6402996e-001
  2.8000000e-001  9.6933053e-001
  2.8100000e-001  9.7462928e-001
  2.8200000e-001  9.7992605e-001
  2.8300000e-001  9.8522068e-001
  2.8400000e-001  9.9051300e-001
  2.8500000e-001  9.9580286e-001
  2.8600000e-001  1.0010901e+000
  2.8700000e-001  1.0063746e+000
  2.8800000e-001  1.0116561e+000
  2.8900000e-001  1.0169345e+000
  2.9000000e-001  1.0222097e+000
  2.9100000e-001  1.0274815e+000
  2.9200000e-001  1.0327497e+000
  2.9300000e-001  1.0380142e+000
  2.9400000e-001  1.0432748e+000
  2.9500000e-001  1.0485313e+000
  2.9600000e-001  1.0537837e+000
  2.9700000e-001  1.0590317e+000
  2.9800000e-001  1.0642752e+000
  2.9900000e-001  1.0695141e+000
  3.0000000e-001  1.0747481e+000
  3.0100000e-001  1.0799772e+000
  3.0200000e-001  1.0852011e+000
  3.0300000e-001  1.0904198e+000
  3.0400000e-001  1.0956330e+000
  3.0500000e-001  1.1008407e+000
  3.0600000e-001  1.1060426e+000
  3.0700000e-001  1.1112386e+000
  3.0800000e-001  1.1164285e+000
  3.0900000e-001  1.1216123e+000
  3.1000000e-001  1.1267897e+000
  3.1100000e-001  1.1319606e+000
  3.1200000e-001  1.1371249e+000
  3.1300000e-001  1.1422823e+000
  3.1400000e-001  1.1474328e+000
  3.1500000e-001  1.1525762e+000
  3.1600000e-001  1.1577123e+000
  3.1700000e-001  1.1628410e+000
  3.1800000e-001  1.1679621e+000
  3.1900000e-001  1.1730756e+000
  3.2000000e-001  1.1781812e+000
  3.2100000e-001  1.1832787e+000
  3.2200000e-001  1.1883681e+000
  3.2300000e-001  1.1934493e+000
  3.2400000e-001  1.1985219e+000
  3.2500000e-001  1.2035860e+000
  3.2600000e-001  1.2086413e+000
  3.2700000e-001  1.2136877e+000
  3.2800000e-001  1.2187251e+000
  3.2900000e-001  1.2237533e+000
  3.3000000e-001  1.2287721e+000
  3.3100000e-001  1.2337815e+000
  3.3200000e-001  1.2387812e+000
  3.3300000e-001  1.2437712e+000
  3.3400000e-001  1.2487513e+000
  3.3500000e-001  1.2537213e+000
  3.3600000e-001  1.2586811e+000
  3.3700000e-001  1.2636305e+000
  3.3800000e-001  1.2685695e+000
  3.3900000e-001  1.2734978e+000
  3.4000000e-001  1.2784153e+000
  3.4100000e-001  1.2833220e+000
  3.4200000e-001  1.2882175e+000
  3.4300000e-001  1.2931019e+000
  3.4400000e-001  1.2979749e+000
  3.4500000e-001  1.3028365e+000
  3.4600000e-001  1.3076864e+000
  3.4700000e-001  1.3125245e+000
  3.4800000e-001  1.3173508e+000
  3.4900000e-001  1.3221650e+000
  3.5000000e-001  1.3269670e+000
  3.5100000e-001  1.3317567e+000
  3.5200000e-001  1.3365339e+000
  3.5300000e-001  1.3412985e+000
  3.5400000e-001  1.3460504e+000
  3.5500000e-001  1.3507895e+000
  3.5600000e-001  1.3555155e+000
  3.5700000e-001  1.3602283e+000
  3.5800000e-001  1.3649279e+000
  3.5900000e-001  1.3696141e+000
  3.6000000e-001  1.3742867e+000
  3.6100000e-001  1.3789456e+000
  3.6200000e-001  1.3835907e+000
  3.6300000e-001  1.3882218e+000
  3.6400000e-001  1.3928389e+000
  3.6500000e-001  1.3974417e+000
  3.6600000e-001  1.4020302e+000
  3.6700000e-001  1.4066042e+000
  3.6800000e-001  1.4111635e+000
  3.6900000e-001  1.4157081e+000
  3.7000000e-001  1.4202378e+000
  3.7100000e-001  1.4247525e+000
  3.7200000e-001  1.4292521e+000
  3.7300000e-001  1.4337364e+000
  3.7400000e-001  1.4382053e+000
  3.7500000e-001  1.4426586e+000
  3.7600000e-001  1.4470963e+000
  3.7700000e-001  1.4515181e+000
  3.7800000e-001  1.4559241e+000
  3.7900000e-001  1.4603140e+000
  3.8000000e-001  1.4646877e+000
  3.8100000e-001  1.4690452e+000
  3.8200000e-001  1.4733862e+000
  3.8300000e-001  1.4777106e+000
  3.8400000e-001  1.4820184e+000
  3.8500000e-001  1.4863094e+000
  3.8600000e-001  1.4905834e+000
  3.8700000e-001  1.4948404e+000
  3.8800000e-001  1.4990802e+000
  3.8900000e-001  1.5033027e+000
  3.9000000e-001  1.5075077e+000
  3.9100000e-001  1.5116953e+000
  3.9200000e-001  1.5158651e+000
  3.9300000e-001  1.5200172e+000
  3.9400000e-001  1.5241514e+000
  3.9500000e-001  1.5282675e+000
  3.9600000e-001  1.5323655e+000
  3.9700000e-001  1.5364452e+000
  3.9800000e-001  1.5405065e+000
  3.9900000e-001  1.5445493e+000
  4.0000000e-001  1.5485735e+000
  4.0100000e-001  1.5525789e+000
  4.0200000e-001  1.5565654e+000
  4.0300000e-001  1.5605330e+000
  4.0400000e-001  1.5644815e+000
  4.0500000e-001  1.5684108e+000
  4.0600000e-001  1.5723207e+000
  4.0700000e-001  1.5762112e+000
  4.0800000e-001  1.5800822e+000
  4.0900000e-001  1.5839334e+000
  4.1000000e-001  1.5877649e+000
  4.1100000e-001  1.5915765e+000
  4.1200000e-001  1.5953680e+000
  4.1300000e-001  1.5991395e+000
  4.1400000e-001  1.6028907e+000
  4.1500000e-001  1.6066215e+000
  4.1600000e-001  1.6103319e+000
  4.1700000e-001  1.6140217e+000
  4.1800000e-001  1.6176909e+000
  4.1900000e-001  1.6213392e+000
  4.2000000e-001  1.6249667e+000
  4.2100000e-001  1.6285731e+000
  4.2200000e-001  1.6321585e+000
  4.2300000e-001  1.6357226e+000
  4.2400000e-001  1.6392653e+000
  4.2500000e-001  1.6427867e+000
  4.2600000e-001  1.6462865e+000
  4.2700000e-001  1.6497646e+000
  4.2800000e-001  1.6532210e+000
  4.2900000e-001  1.6566556e+000
  4.3000000e-001  1.6600682e+000
  4.3100000e-001  1.6634587e+000
  4.3200000e-001  1.6668270e+000
  4.3300000e-001  1.6701731e+000
  4.3400000e-001  1.6734968e+000
  4.3500000e-001  1.6767980e+000
  4.3600000e-001  1.6800767e+000
  4.3700000e-001  1.6833326e+000
  4.3800000e-001  1.6865659e+000
  4.3900000e-001  1.6897762e+000
  4.4000000e-001  1.6929635e+000
  4.4100000e-001  1.6961278e+000
  4.4200000e-001  1.6992689e+000
  4.4300000e-001  1.7023868e+000
  4.4400000e-001  1.7054812e+000
  4.4500000e-001  1.7085523e+000
  4.4600000e-001  1.7115997e+000
  4.4700000e-001  1.7146235e+000
  4.4800000e-001  1.7176236e+000
  4.4900000e-001  1.7205998e+000
  4.5000000e-001  1.7235521e+000
  4.5100000e-001  1.7264804e+000
  4.5200000e-001  1.7293845e+000
  4.5300000e-001  1.7322644e+000
  4.5400000e-001  1.7351201e+000
  4.5500000e-001  1.7379513e+000
  4.5600000e-001  1.7407581e+000
  4.5700000e-001  1.7435402e+000
  4.5800000e-001  1.7462977e+000
  4.5900000e-001  1.7490305e+000
  4.6000000e-001  1.7517384e+000
  4.6100000e-001  1.7544214e+000
  4.6200000e-001  1.7570794e+000
  4.6300000e-001  1.7597122e+000
  4.6400000e-001  1.7623199e+000
  4.6500000e-001  1.7649023e+000
  4.6600000e-001  1.7674594e+000
  4.6700000e-001  1.7699910e+000
  4.6800000e-001  1.7724970e+000
  4.6900000e-001  1.7749775e+000
  4.7000000e-001  1.7774323e+000
  4.7100000e-001  1.7798613e+000
  4.7200000e-001  1.7822644e+000
  4.7300000e-001  1.7846416e+000
  4.7400000e-001  1.7869928e+000
  4.7500000e-001  1.7893179e+000
  4.7600000e-001  1.7916168e+000
  4.7700000e-001  1.7938894e+000
  4.7800000e-001  1.7961358e+000
  4.7900000e-001  1.7983557e+000
  4.8000000e-001  1.8005491e+000
  4.8100000e-001  1.8027160e+000
  4.8200000e-001  1.8048562e+000
  4.8300000e-001  1.8069697e+000
  4.8400000e-001  1.8090564e+000
  4.8500000e-001  1.8111162e+000
  4.8600000e-001  1.8131491e+000
  4.8700000e-001  1.8151550e+000
  4.8800000e-001  1.8171339e+000
  4.8900000e-001  1.8190855e+000
  4.9000000e-001  1.8210100e+000
  4.9100000e-001  1.8229071e+000
  4.9200000e-001  1.8247769e+000
  4.9300000e-001  1.8266192e+000
  4.9400000e-001  1.8284341e+000
  4.9500000e-001  1.8302213e+000
  4.9600000e-001  1.8319809e+000
  4.9700000e-001  1.8337129e+000
  4.9800000e-001  1.8354170e+000
  4.9900000e-001  1.8370933e+000
  5.0000000e-001  1.8387417e+000
  5.0100000e-001  1.8403622e+000
  5.0200000e-001  1.8419546e+000
  5.0300000e-001  1.8435189e+000
  5.0400000e-001  1.8450551e+000
  5.0500000e-001  1.8465630e+000
  5.0600000e-001  1.8480427e+000
  5.0700000e-001  1.8494940e+000
  5.0800000e-001  1.8509169e+000
  5.0900000e-001  1.8523114e+000
  5.1000000e-001  1.8536773e+000
  5.1100000e-001  1.8550147e+000
  5.1200000e-001  1.8563234e+000
  5.1300000e-001  1.8576035e+000
  5.1400000e-001  1.8588548e+000
  5.1500000e-001  1.8600773e+000
  5.1600000e-001  1.8612709e+000
  5.1700000e-001  1.8624356e+000
  5.1800000e-001  1.8635714e+000
  5.1900000e-001  1.8646781e+000
  5.2000000e-001  1.8657558e+000
  5.2100000e-001  1.8668043e+000
  5.2200000e-001  1.8678237e+000
  5.2300000e-001  1.8688138e+000
  5.2400000e-001  1.8697747e+000
  5.2500000e-001  1.8707062e+000
  5.2600000e-001  1.8716084e+000
  5.2700000e-001  1.8724811e+000
  5.2800000e-001  1.8733244e+000
  5.2900000e-001  1.8741382e+000
  5.3000000e-001  1.8749224e+000
  5.3100000e-001  1.8756769e+000
  5.3200000e-001  1.8764019e+000
  5.3300000e-001  1.8770971e+000
  5.3400000e-001  1.8777627e+000
  5.3500000e-001  1.8783984e+000
  5.3600000e-001  1.8790043e+000
  5.3700000e-001  1.8795803e+000
  5.3800000e-001  1.8801265e+000
  5.3900000e-001  1.8806427e+000
  5.4000000e-001  1.8811289e+000
  5.4100000e-001  1.8815851e+000
  5.4200000e-001  1.8820112e+000
  5.4300000e-001  1.8824072e+000
  5.4400000e-001  1.8827731e+000
  5.4500000e-001  1.8831089e+000
  5.4600000e-001  1.8834144e+000
  5.4700000e-001  1.8836897e+000
  5.4800000e-001  1.8839347e+000
  5.4900000e-001  1.8841494e+000
  5.5000000e-001  1.8843338e+000
  5.5100000e-001  1.8844878e+000
  5.5200000e-001  1.8846114e+000
  5.5300000e-001  1.8847045e+000
  5.5400000e-001  1.8847672e+000
  5.5500000e-001  1.8847994e+000
  5.5600000e-001  1.8848011e+000
  5.5700000e-001  1.8847723e+000
  5.5800000e-001  1.8847129e+000
  5.5900000e-001  1.8846228e+000
  5.6000000e-001  1.8845022e+000
  5.6100000e-001  1.8843509e+000
  5.6200000e-001  1.8841689e+000
  5.6300000e-001  1.8839563e+000
  5.6400000e-001  1.8837129e+000
  5.6500000e-001  1.8834388e+000
  5.6600000e-001  1.8831339e+000
  5.6700000e-001  1.8827982e+000
  5.6800000e-001  1.8824317e+000
  5.6900000e-001  1.8820344e+000
  5.7000000e-001  1.8816063e+000
  5.7100000e-001  1.8811473e+000
  5.7200000e-001  1.8806575e+000
  5.7300000e-001  1.8801367e+000
  5.7400000e-001  1.8795851e+000
  5.7500000e-001  1.8790025e+000
  5.7600000e-001  1.8783890e+000
  5.7700000e-001  1.8777446e+000
  5.7800000e-001  1.8770691e+000
  5.7900000e-001  1.8763628e+000
  5.8000000e-001  1.8756254e+000
  5.8100000e-001  1.8748571e+000
  5.8200000e-001  1.8740577e+000
  5.8300000e-001  1.8732274e+000
  5.8400000e-001  1.8723660e+000
  5.8500000e-001  1.8714736e+000
  5.8600000e-001  1.8705502e+000
  5.8700000e-001  1.8695957e+000
  5.8800000e-001  1.8686102e+000
  5.8900000e-001  1.8675937e+000
  5.9000000e-001  1.8665461e+000
  5.9100000e-001  1.8654674e+000
  5.9200000e-001  1.8643577e+000
  5.9300000e-001  1.8632170e+000
  5.9400000e-001  1.8620452e+000
  5.9500000e-001  1.8608423e+000
  5.9600000e-001  1.8596084e+000
  5.9700000e-001  1.8583434e+000
  5.9800000e-001  1.8570474e+000
  5.9900000e-001  1.8557204e+000
  6.0000000e-001  1.8543623e+000
  6.0100000e-001  1.8529732e+000
  6.0200000e-001  1.8515531e+000
  6.0300000e-001  1.8501019e+000
  6.0400000e-001  1.8486197e+000
  6.0500000e-001  1.8471065e+000
  6.0600000e-001  1.8455623e+000
  6.0700000e-001  1.8439872e+000
  6.0800000e-001  1.8423810e+000
  6.0900000e-001  1.8407439e+000
  6.1000000e-001  1.8390759e+000
  6.1100000e-001  1.8373769e+000
  6.1200000e-001  1.8356470e+000
  6.1300000e-001  1.8338862e+000
  6.1400000e-001  1.8320945e+000
  6.1500000e-001  1.8302719e+000
  6.1600000e-001  1.8284184e+000
  6.1700000e-001  1.8265341e+000
  6.1800000e-001  1.8246190e+000
  6.1900000e-001  1.8226731e+000
  6.2000000e-001  1.8206964e+000
  6.2100000e-001  1.8186889e+000
  6.2200000e-001  1.8166507e+000
  6.2300000e-001  1.8145818e+000
  6.2400000e-001  1.8124822e+000
  6.2500000e-001  1.8103519e+000
  6.2600000e-001  1.8081910e+000
  6.2700000e-001  1.8059995e+000
  6.2800000e-001  1.8037774e+000
  6.2900000e-001  1.8015247e+000
  6.3000000e-001  1.7992415e+000
  6.3100000e-001  1.7969277e+000
  6.3200000e-001  1.7945835e+000
  6.3300000e-001  1.7922089e+000
  6.3400000e-001  1.7898039e+000
  6.3500000e-001  1.7873685e+000
  6.3600000e-001  1.7849027e+000
  6.3700000e-001  1.7824066e+000
  6.3800000e-001  1.7798803e+000
  6.3900000e-001  1.7773237e+000
  6.4000000e-001  1.7747370e+000
  6.4100000e-001  1.7721200e+000
  6.4200000e-001  1.7694730e+000
  6.4300000e-001  1.7667959e+000
  6.4400000e-001  1.7640887e+000
  6.4500000e-001  1.7613515e+000
  6.4600000e-001  1.7585844e+000
  6.4700000e-001  1.7557874e+000
  6.4800000e-001  1.7529605e+000
  6.4900000e-001  1.7501038e+000
  6.5000000e-001  1.7472173e+000
  6.5100000e-001  1.7443011e+000
  6.5200000e-001  1.7413552e+000
  6.5300000e-001  1.7383797e+000
  6.5400000e-001  1.7353745e+000
  6.5500000e-001  1.7323399e+000
  6.5600000e-001  1.7292758e+000
  6.5700000e-001  1.7261822e+000
  6.5800000e-001  1.7230593e+000
  6.5900000e-001  1.7199071e+000
  6.6000000e-001  1.7167256e+000
  6.6100000e-001  1.7135148e+000
  6.6200000e-001  1.7102750e+000
  6.6300000e-001  1.7070060e+000
  6.6400000e-001  1.7037080e+000
  6.6500000e-001  1.7003810e+000
  6.6600000e-001  1.6970252e+000
  6.6700000e-001  1.6936404e+000
  6.6800000e-001  1.6902269e+000
  6.6900000e-001  1.6867846e+000
  6.7000000e-001  1.6833137e+000
  6.7100000e-001  1.6798142e+000
  6.7200000e-001  1.6762862e+000
  6.7300000e-001  1.6727296e+000
  6.7400000e-001  1.6691447e+000
  6.7500000e-001  1.6655315e+000
  6.7600000e-001  1.6618900e+000
  6.7700000e-001  1.6582204e+000
  6.7800000e-001  1.6545226e+000
  6.7900000e-001  1.6507968e+000
  6.8000000e-001  1.6470430e+000
  6.8100000e-001  1.6432613e+000
  6.8200000e-001  1.6394518e+000
  6.8300000e-001  1.6356146e+000
  6.8400000e-001  1.6317497e+000
  6.8500000e-001  1.6278572e+000
  6.8600000e-001  1.6239372e+000
  6.8700000e-001  1.6199898e+000
  6.8800000e-001  1.6160151e+000
  6.8900000e-001  1.6120131e+000
  6.9000000e-001  1.6079839e+000
  6.9100000e-001  1.6039277e+000
  6.9200000e-001  1.5998444e+000
  6.9300000e-001  1.5957343e+000
  6.9400000e-001  1.5915973e+000
  6.9500000e-001  1.5874335e+000
  6.9600000e-001  1.5832432e+000
  6.9700000e-001  1.5790262e+000
  6.9800000e-001  1.5747828e+000
  6.9900000e-001  1.5705130e+000
  7.0000000e-001  1.5662170e+000
  7.0100000e-001  1.5618947e+000
  7.0200000e-001  1.5575464e+000
  7.0300000e-001  1.5531721e+000
  7.0400000e-001  1.5487719e+000
  7.0500000e-001  1.5443458e+000
  7.0600000e-001  1.5398941e+000
  7.0700000e-001  1.5354168e+000
  7.0800000e-001  1.5309140e+000
  7.0900000e-001  1.5263859e+000
  7.1000000e-001  1.5218324e+000
  7.1100000e-001  1.5172537e+000
  7.1200000e-001  1.5126500e+000
  7.1300000e-001  1.5080213e+000
  7.1400000e-001  1.5033678e+000
  7.1500000e-001  1.4986895e+000
  7.1600000e-001  1.4939866e+000
  7.1700000e-001  1.4892592e+000
  7.1800000e-001  1.4845073e+000
  7.1900000e-001  1.4797312e+000
  7.2000000e-001  1.4749308e+000
  7.2100000e-001  1.4701064e+000
  7.2200000e-001  1.4652581e+000
  7.2300000e-001  1.4603859e+000
  7.2400000e-001  1.4554900e+000
  7.2500000e-001  1.4505705e+000
  7.2600000e-001  1.4456276e+000
  7.2700000e-001  1.4406613e+000
  7.2800000e-001  1.4356718e+000
  7.2900000e-001  1.4306592e+000
  7.3000000e-001  1.4256236e+000
  7.3100000e-001  1.4205652e+000
  7.3200000e-001  1.4154840e+000
  7.3300000e-001  1.4103803e+000
  7.3400000e-001  1.4052541e+000
  7.3500000e-001  1.4001056e+000
  7.3600000e-001  1.3949349e+000
  7.3700000e-001  1.3897422e+000
  7.3800000e-001  1.3845275e+000
  7.3900000e-001  1.3792911e+000
  7.4000000e-001  1.3740330e+000
  7.4100000e-001  1.3687534e+000
  7.4200000e-001  1.3634524e+000
  7.4300000e-001  1.3581302e+000
  7.4400000e-001  1.3527869e+000
  7.4500000e-001  1.3474227e+000
  7.4600000e-001  1.3420377e+000
  7.4700000e-001  1.3366321e+000
  7.4800000e-001  1.3312059e+000
  7.4900000e-001  1.3257594e+000
  7.5000000e-001  1.3202927e+000
  7.5100000e-001  1.3148059e+000
  7.5200000e-001  1.3092992e+000
  7.5300000e-001  1.3037728e+000
  7.5400000e-001  1.2982268e+000
  7.5500000e-001  1.2926613e+000
  7.5600000e-001  1.2870766e+000
  7.5700000e-001  1.2814728e+000
  7.5800000e-001  1.2758500e+000
  7.5900000e-001  1.2702083e+000
  7.6000000e-001  1.2645481e+000
  7.6100000e-001  1.2588694e+000
  7.6200000e-001  1.2531723e+000
  7.6300000e-001  1.2474572e+000
  7.6400000e-001  1.2417240e+000
  7.6500000e-001  1.2359730e+000
  7.6600000e-001  1.2302044e+000
  7.6700000e-001  1.2244184e+000
  7.6800000e-001  1.2186150e+000
  7.6900000e-001  1.2127945e+000
  7.7000000e-001  1.2069571e+000
  7.7100000e-001  1.2011028e+000
  7.7200000e-001  1.1952320e+000
  7.7300000e-001  1.1893448e+000
  7.7400000e-001  1.1834414e+000
  7.7500000e-001  1.1775219e+000
  7.7600000e-001  1.1715865e+000
  7.7700000e-001  1.1656354e+000
  7.7800000e-001  1.1596689e+000
  7.7900000e-001  1.1536870e+000
  7.8000000e-001  1.1476900e+000
  7.8100000e-001  1.1416781e+000
  7.8200000e-001  1.1356514e+000
  7.8300000e-001  1.1296102e+000
  7.8400000e-001  1.1235546e+000
  7.8500000e-001  1.1174849e+000
  7.8600000e-001  1.1114012e+000
  7.8700000e-001  1.1053037e+000
  7.8800000e-001  1.0991927e+000
  7.8900000e-001  1.0930683e+000
  7.9000000e-001  1.0869308e+000
  7.9100000e-001  1.0807803e+000
  7.9200000e-001  1.0746170e+000
  7.9300000e-001  1.0684412e+000
  7.9400000e-001  1.0622531e+000
  7.9500000e-001  1.0560528e+000
  7.9600000e-001  1.0498407e+000
  7.9700000e-001  1.0436168e+000
  7.9800000e-001  1.0373814e+000
  7.9900000e-001  1.0311348e+000
  8.0000000e-001  1.0248771e+000
  8.0100000e-001  1.0186086e+000
  8.0200000e-001  1.0123295e+000
  8.0300000e-001  1.0060399e+000
  8.0400000e-001  9.9974025e-001
  8.0500000e-001  9.9343061e-001
  8.0600000e-001  9.8711127e-001
  8.0700000e-001  9.8078243e-001
  8.0800000e-001  9.7444434e-001
  8.0900000e-001  9.6809722e-001
  8.1000000e-001  9.6174131e-001
  8.1100000e-001  9.5537685e-001
  8.1200000e-001  9.4900406e-001
  8.1300000e-001  9.4262319e-001
  8.1400000e-001  9.3623448e-001
  8.1500000e-001  9.2983816e-001
  8.1600000e-001  9.2343449e-001
  8.1700000e-001  9.1702370e-001
  8.1800000e-001  9.1060604e-001
  8.1900000e-001  9.0418176e-001
  8.2000000e-001  8.9775112e-001
  8.2100000e-001  8.9131435e-001
  8.2200000e-001  8.8487172e-001
  8.2300000e-001  8.7842348e-001
  8.2400000e-001  8.7196989e-001
  8.2500000e-001  8.6551120e-001
  8.2600000e-001  8.5904767e-001
  8.2700000e-001  8.5257957e-001
  8.2800000e-001  8.4610716e-001
  8.2900000e-001  8.3963071e-001
  8.3000000e-001  8.3315048e-001
  8.3100000e-001  8.2666675e-001
  8.3200000e-001  8.2017977e-001
  8.3300000e-001  8.1368984e-001
  8.3400000e-001  8.0719721e-001
  8.3500000e-001  8.0070218e-001
  8.3600000e-001  7.9420501e-001
  8.3700000e-001  7.8770598e-001
  8.3800000e-001  7.8120539e-001
  8.3900000e-001  7.7470351e-001
  8.4000000e-001  7.6820063e-001
  8.4100000e-001  7.6169703e-001
  8.4200000e-001  7.5519302e-001
  8.4300000e-001  7.4868887e-001
  8.4400000e-001  7.4218489e-001
  8.4500000e-001  7.3568137e-001
  8.4600000e-001  7.2917861e-001
  8.4700000e-001  7.2267690e-001
  8.4800000e-001  7.1617656e-001
  8.4900000e-001  7.0967788e-001
  8.5000000e-001  7.0318118e-001
  8.5100000e-001  6.9668675e-001
  8.5200000e-001  6.9019492e-001
  8.5300000e-001  6.8370599e-001
  8.5400000e-001  6.7722028e-001
  8.5500000e-001  6.7073810e-001
  8.5600000e-001  6.6425978e-001
  8.5700000e-001  6.5778564e-001
  8.5800000e-001  6.5131600e-001
  8.5900000e-001  6.4485119e-001
  8.6000000e-001  6.3839153e-001
  8.6100000e-001  6.3193736e-001
  8.6200000e-001  6.2548901e-001
  8.6300000e-001  6.1904682e-001
  8.6400000e-001  6.1261111e-001
  8.6500000e-001  6.0618225e-001
  8.6600000e-001  5.9976055e-001
  8.6700000e-001  5.9334638e-001
  8.6800000e-001  5.8694007e-001
  8.6900000e-001  5.8054199e-001
  8.7000000e-001  5.7415247e-001
  8.7100000e-001  5.6777188e-001
  8.7200000e-001  5.6140057e-001
  8.7300000e-001  5.5503891e-001
  8.7400000e-001  5.4868725e-001
  8.7500000e-001  5.4234597e-001
  8.7600000e-001  5.3601542e-001
  8.7700000e-001  5.2969598e-001
  8.7800000e-001  5.2338803e-001
  8.7900000e-001  5.1709194e-001
  8.8000000e-001  5.1080808e-001
  8.8100000e-001  5.0453685e-001
  8.8200000e-001  4.9827862e-001
  8.8300000e-001  4.9203379e-001
  8.8400000e-001  4.8580273e-001
  8.8500000e-001  4.7958586e-001
  8.8600000e-001  4.7338356e-001
  8.8700000e-001  4.6719623e-001
  8.8800000e-001  4.6102427e-001
  8.8900000e-001  4.5486810e-001
  8.9000000e-001  4.4872812e-001
  8.9100000e-001  4.4260474e-001
  8.9200000e-001  4.3649837e-001
  8.9300000e-001  4.3040944e-001
  8.9400000e-001  4.2433836e-001
  8.9500000e-001  4.1828557e-001
  8.9600000e-001  4.1225149e-001
  8.9700000e-001  4.0623655e-001
  8.9800000e-001  4.0024118e-001
  8.9900000e-001  3.9426583e-001
  9.0000000e-001  3.8831094e-001
  9.0100000e-001  3.8237696e-001
  9.0200000e-001  3.7646432e-001
  9.0300000e-001  3.7057350e-001
  9.0400000e-001  3.6470494e-001
  9.0500000e-001  3.5885911e-001
  9.0600000e-001  3.5303646e-001
  9.0700000e-001  3.4723748e-001
  9.0800000e-001  3.4146263e-001
  9.0900000e-001  3.3571240e-001
  9.1000000e-001  3.2998725e-001
  9.1100000e-001  3.2428769e-001
  9.1200000e-001  3.1861419e-001
  9.1300000e-001  3.1296725e-001
  9.1400000e-001  3.0734738e-001
  9.1500000e-001  3.0175507e-001
  9.1600000e-001  2.9619083e-001
  9.1700000e-001  2.9065518e-001
  9.1800000e-001  2.8514864e-001
  9.1900000e-001  2.7967172e-001
  9.2000000e-001  2.7422496e-001
  9.2100000e-001  2.6880888e-001
  9.2200000e-001  2.6342403e-001
  9.2300000e-001  2.5807095e-001
  9.2400000e-001  2.5275019e-001
  9.2500000e-001  2.4746230e-001
  9.2600000e-001  2.4220784e-001
  9.2700000e-001  2.3698738e-001
  9.2800000e-001  2.3180149e-001
  9.2900000e-001  2.2665074e-001
  9.3000000e-001  2.2153573e-001
  9.3100000e-001  2.1645705e-001
  9.3200000e-001  2.1141528e-001
  9.3300000e-001  2.0641103e-001
  9.3400000e-001  2.0144492e-001
  9.3500000e-001  1.9651757e-001
  9.3600000e-001  1.9162958e-001
  9.3700000e-001  1.8678161e-001
  9.3800000e-001  1.8197429e-001
  9.3900000e-001  1.7720826e-001
  9.4000000e-001  1.7248419e-001
  9.4100000e-001  1.6780273e-001
  9.4200000e-001  1.6316456e-001
  9.4300000e-001  1.5857036e-001
  9.4400000e-001  1.5402082e-001
  9.4500000e-001  1.4951664e-001
  9.4600000e-001  1.4505853e-001
  9.4700000e-001  1.4064721e-001
  9.4800000e-001  1.3628340e-001
  9.4900000e-001  1.3196786e-001
  9.5000000e-001  1.2770133e-001
  9.5100000e-001  1.2348456e-001
  9.5200000e-001  1.1931835e-001
  9.5300000e-001  1.1520347e-001
  9.5400000e-001  1.1114073e-001
  9.5500000e-001  1.0713094e-001
  9.5600000e-001  1.0317492e-001
  9.5700000e-001  9.9273513e-002
  9.5800000e-001  9.5427582e-002
  9.5900000e-001  9.1637998e-002
  9.6000000e-001  8.7905647e-002
  9.6100000e-001  8.4231438e-002
  9.6200000e-001  8.0616294e-002
  9.6300000e-001  7.7061158e-002
  9.6400000e-001  7.3566995e-002
  9.6500000e-001  7.0134789e-002
  9.6600000e-001  6.6765546e-002
  9.6700000e-001  6.3460298e-002
  9.6800000e-001  6.0220100e-002
  9.6900000e-001  5.7046034e-002
  9.7000000e-001  5.3939210e-002
  9.7100000e-001  5.0900768e-002
  9.7200000e-001  4.7931881e-002
  9.7300000e-001  4.5033756e-002
  9.7400000e-001  4.2207635e-002
  9.7500000e-001  3.9454803e-002
  9.7600000e-001  3.6776586e-002
  9.7700000e-001  3.4174357e-002
  9.7800000e-001  3.1649539e-002
  9.7900000e-001  2.9203611e-002
  9.8000000e-001  2.6838114e-002
  9.8100000e-001  2.4554653e-002
  9.8200000e-001  2.2354910e-002
  9.8300000e-001  2.0240647e-002
  9.8400000e-001  1.8213721e-002
  9.8500000e-001  1.6276092e-002
  9.8600000e-001  1.4429839e-002
  9.8700000e-001  1.2677178e-002
  9.8800000e-001  1.1020482e-002
  9.8900000e-001  9.4623117e-003
  9.9000000e-001  8.0054472e-003
  9.9100000e-001  6.6529353e-003
  9.9200000e-001  5.4081516e-003
  9.9300000e-001  4.2748852e-003
  9.9400000e-001  3.2574619e-003
  9.9500000e-001  2.3609301e-003
  9.9600000e-001  1.5913588e-003
  9.9700000e-001  9.5636418e-004
  9.9800000e-001  4.6616503e-004
  9.9900000e-001  1.3625166e-004
  1.0000000e+000  0.0000000e+000


==> Figures39-A7.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  2.5086435e-007
  2.0000000e-003  1.5907637e-006
  3.0000000e-003  4.6838379e-006
  4.0000000e-003  1.0073740e-005
  5.0000000e-003  1.8240459e-005
  6.0000000e-003  2.9621257e-005
  7.0000000e-003  4.4621627e-005
  8.0000000e-003  6.3621977e-005
  9.0000000e-003  8.6982095e-005
  1.0000000e-002  1.1504433e-004
  1.1000000e-002  1.4813597e-004
  1.2000000e-002  1.8657103e-004
  1.3000000e-002  2.3065176e-004
  1.4000000e-002  2.8066975e-004
  1.5000000e-002  3.3690695e-004
  1.6000000e-002  3.9963641e-004
  1.7000000e-002  4.6912306e-004
  1.8000000e-002  5.4562421e-004
  1.9000000e-002  6.2939011e-004
  2.0000000e-002  7.2066438e-004
  2.1000000e-002  8.1968441e-004
  2.2000000e-002  9.2668170e-004
  2.3000000e-002  1.0418822e-003
  2.4000000e-002  1.1655065e-003
  2.5000000e-002  1.2977702e-003
  2.6000000e-002  1.4388842e-003
  2.7000000e-002  1.5890545e-003
  2.8000000e-002  1.7484830e-003
  2.9000000e-002  1.9173671e-003
  3.0000000e-002  2.0959003e-003
  3.1000000e-002  2.2842722e-003
  3.2000000e-002  2.4826684e-003
  3.3000000e-002  2.6912710e-003
  3.4000000e-002  2.9102586e-003
  3.5000000e-002  3.1398062e-003
  3.6000000e-002  3.3800855e-003
  3.7000000e-002  3.6312650e-003
  3.8000000e-002  3.8935102e-003
  3.9000000e-002  4.1669834e-003
  4.0000000e-002  4.4518438e-003
  4.1000000e-002  4.7482480e-003
  4.2000000e-002  5.0563495e-003
  4.3000000e-002  5.3762992e-003
  4.4000000e-002  5.7082453e-003
  4.5000000e-002  6.0523332e-003
  4.6000000e-002  6.4087060e-003
  4.7000000e-002  6.7775041e-003
  4.8000000e-002  7.1588654e-003
  4.9000000e-002  7.5529255e-003
  5.0000000e-002  7.9598177e-003
  5.1000000e-002  8.3796726e-003
  5.2000000e-002  8.8126191e-003
  5.3000000e-002  9.2587834e-003
  5.4000000e-002  9.7182897e-003
  5.5000000e-002  1.0191260e-002
  5.6000000e-002  1.0677814e-002
  5.7000000e-002  1.1178070e-002
  5.8000000e-002  1.1692144e-002
  5.9000000e-002  1.2220149e-002
  6.0000000e-002  1.2762197e-002
  6.1000000e-002  1.3318398e-002
  6.2000000e-002  1.3888860e-002
  6.3000000e-002  1.4473688e-002
  6.4000000e-002  1.5072988e-002
  6.5000000e-002  1.5686862e-002
  6.6000000e-002  1.6315409e-002
  6.7000000e-002  1.6958729e-002
  6.8000000e-002  1.7616919e-002
  6.9000000e-002  1.8290073e-002
  7.0000000e-002  1.8978287e-002
  7.1000000e-002  1.9681651e-002
  7.2000000e-002  2.0400255e-002
  7.3000000e-002  2.1134188e-002
  7.4000000e-002  2.1883538e-002
  7.5000000e-002  2.2648389e-002
  7.6000000e-002  2.3428825e-002
  7.7000000e-002  2.4224928e-002
  7.8000000e-002  2.5036780e-002
  7.9000000e-002  2.5864458e-002
  8.0000000e-002  2.6708041e-002
  8.1000000e-002  2.7567605e-002
  8.2000000e-002  2.8443224e-002
  8.3000000e-002  2.9334971e-002
  8.4000000e-002  3.0242918e-002
  8.5000000e-002  3.1167136e-002
  8.6000000e-002  3.2107693e-002
  8.7000000e-002  3.3064656e-002
  8.8000000e-002  3.4038092e-002
  8.9000000e-002  3.5028066e-002
  9.0000000e-002  3.6034640e-002
  9.1000000e-002  3.7057876e-002
  9.2000000e-002  3.8097836e-002
  9.3000000e-002  3.9154578e-002
  9.4000000e-002  4.0228160e-002
  9.5000000e-002  4.1318640e-002
  9.6000000e-002  4.2426072e-002
  9.7000000e-002  4.3550511e-002
  9.8000000e-002  4.4692010e-002
  9.9000000e-002  4.5850619e-002
  1.0000000e-001  4.7026391e-002
  1.0100000e-001  4.8219372e-002
  1.0200000e-001  4.9429613e-002
  1.0300000e-001  5.0657158e-002
  1.0400000e-001  5.1902055e-002
  1.0500000e-001  5.3164346e-002
  1.0600000e-001  5.4444076e-002
  1.0700000e-001  5.5741286e-002
  1.0800000e-001  5.7056017e-002
  1.0900000e-001  5.8388309e-002
  1.1000000e-001  5.9738201e-002
  1.1100000e-001  6.1105728e-002
  1.1200000e-001  6.2490929e-002
  1.1300000e-001  6.3893838e-002
  1.1400000e-001  6.5314489e-002
  1.1500000e-001  6.6752915e-002
  1.1600000e-001  6.8209148e-002
  1.1700000e-001  6.9683219e-002
  1.1800000e-001  7.1175157e-002
  1.1900000e-001  7.2684991e-002
  1.2000000e-001  7.4212749e-002
  1.2100000e-001  7.5758457e-002
  1.2200000e-001  7.7322141e-002
  1.2300000e-001  7.8903825e-002
  1.2400000e-001  8.0503532e-002
  1.2500000e-001  8.2121285e-002
  1.2600000e-001  8.3757106e-002
  1.2700000e-001  8.5411015e-002
  1.2800000e-001  8.7083030e-002
  1.2900000e-001  8.8773171e-002
  1.3000000e-001  9.0481455e-002
  1.3100000e-001  9.2207898e-002
  1.3200000e-001  9.3952517e-002
  1.3300000e-001  9.5715324e-002
  1.3400000e-001  9.7496334e-002
  1.3500000e-001  9.9295559e-002
  1.3600000e-001  1.0111301e-001
  1.3700000e-001  1.0294870e-001
  1.3800000e-001  1.0480264e-001
  1.3900000e-001  1.0667483e-001
  1.4000000e-001  1.0856529e-001
  1.4100000e-001  1.1047402e-001
  1.4200000e-001  1.1240102e-001
  1.4300000e-001  1.1434631e-001
  1.4400000e-001  1.1630989e-001
  1.4500000e-001  1.1829175e-001
  1.4600000e-001  1.2029191e-001
  1.4700000e-001  1.2231036e-001
  1.4800000e-001  1.2434710e-001
  1.4900000e-001  1.2640214e-001
  1.5000000e-001  1.2847547e-001
  1.5100000e-001  1.3056710e-001
  1.5200000e-001  1.3267701e-001
  1.5300000e-001  1.3480521e-001
  1.5400000e-001  1.3695168e-001
  1.5500000e-001  1.3911644e-001
  1.5600000e-001  1.4129946e-001
  1.5700000e-001  1.4350074e-001
  1.5800000e-001  1.4572028e-001
  1.5900000e-001  1.4795806e-001
  1.6000000e-001  1.5021408e-001
  1.6100000e-001  1.5248832e-001
  1.6200000e-001  1.5478078e-001
  1.6300000e-001  1.5709144e-001
  1.6400000e-001  1.5942029e-001
  1.6500000e-001  1.6176732e-001
  1.6600000e-001  1.6413251e-001
  1.6700000e-001  1.6651584e-001
  1.6800000e-001  1.6891731e-001
  1.6900000e-001  1.7133689e-001
  1.7000000e-001  1.7377457e-001
  1.7100000e-001  1.7623032e-001
  1.7200000e-001  1.7870414e-001
  1.7300000e-001  1.8119599e-001
  1.7400000e-001  1.8370587e-001
  1.7500000e-001  1.8623374e-001
  1.7600000e-001  1.8877959e-001
  1.7700000e-001  1.9134339e-001
  1.7800000e-001  1.9392512e-001
  1.7900000e-001  1.9652475e-001
  1.8000000e-001  1.9914227e-001
  1.8100000e-001  2.0177764e-001
  1.8200000e-001  2.0443084e-001
  1.8300000e-001  2.0710184e-001
  1.8400000e-001  2.0979061e-001
  1.8500000e-001  2.1249712e-001
  1.8600000e-001  2.1522135e-001
  1.8700000e-001  2.1796327e-001
  1.8800000e-001  2.2072284e-001
  1.8900000e-001  2.2350003e-001
  1.9000000e-001  2.2629481e-001
  1.9100000e-001  2.2910715e-001
  1.9200000e-001  2.3193701e-001
  1.9300000e-001  2.3478436e-001
  1.9400000e-001  2.3764917e-001
  1.9500000e-001  2.4053140e-001
  1.9600000e-001  2.4343100e-001
  1.9700000e-001  2.4634796e-001
  1.9800000e-001  2.4928222e-001
  1.9900000e-001  2.5223375e-001
  2.0000000e-001  2.5520251e-001
  2.0100000e-001  2.5818846e-001
  2.0200000e-001  2.6119156e-001
  2.0300000e-001  2.6421177e-001
  2.0400000e-001  2.6724905e-001
  2.0500000e-001  2.7030335e-001
  2.0600000e-001  2.7337464e-001
  2.0700000e-001  2.7646287e-001
  2.0800000e-001  2.7956798e-001
  2.0900000e-001  2.8268995e-001
  2.1000000e-001  2.8582873e-001
  2.1100000e-001  2.8898426e-001
  2.1200000e-001  2.9215650e-001
  2.1300000e-001  2.9534541e-001
  2.1400000e-001  2.9855093e-001
  2.1500000e-001  3.0177302e-001
  2.1600000e-001  3.0501162e-001
  2.1700000e-001  3.0826670e-001
  2.1800000e-001  3.1153819e-001
  2.1900000e-001  3.1482604e-001
  2.2000000e-001  3.1813022e-001
  2.2100000e-001  3.2145065e-001
  2.2200000e-001  3.2478729e-001
  2.2300000e-001  3.2814009e-001
  2.2400000e-001  3.3150899e-001
  2.2500000e-001  3.3489394e-001
  2.2600000e-001  3.3829488e-001
  2.2700000e-001  3.4171175e-001
  2.2800000e-001  3.4514450e-001
  2.2900000e-001  3.4859308e-001
  2.3000000e-001  3.5205742e-001
  2.3100000e-001  3.5553746e-001
  2.3200000e-001  3.5903315e-001
  2.3300000e-001  3.6254443e-001
  2.3400000e-001  3.6607124e-001
  2.3500000e-001  3.6961352e-001
  2.3600000e-001  3.7317120e-001
  2.3700000e-001  3.7674423e-001
  2.3800000e-001  3.8033254e-001
  2.3900000e-001  3.8393607e-001
  2.4000000e-001  3.8755475e-001
  2.4100000e-001  3.9118853e-001
  2.4200000e-001  3.9483734e-001
  2.4300000e-001  3.9850111e-001
  2.4400000e-001  4.0217978e-001
  2.4500000e-001  4.0587328e-001
  2.4600000e-001  4.0958155e-001
  2.4700000e-001  4.1330451e-001
  2.4800000e-001  4.1704210e-001
  2.4900000e-001  4.2079426e-001
  2.5000000e-001  4.2456091e-001
  2.5100000e-001  4.2834199e-001
  2.5200000e-001  4.3213742e-001
  2.5300000e-001  4.3594713e-001
  2.5400000e-001  4.3977106e-001
  2.5500000e-001  4.4360913e-001
  2.5600000e-001  4.4746127e-001
  2.5700000e-001  4.5132741e-001
  2.5800000e-001  4.5520748e-001
  2.5900000e-001  4.5910140e-001
  2.6000000e-001  4.6300909e-001
  2.6100000e-001  4.6693049e-001
  2.6200000e-001  4.7086552e-001
  2.6300000e-001  4.7481411e-001
  2.6400000e-001  4.7877617e-001
  2.6500000e-001  4.8275163e-001
  2.6600000e-001  4.8674042e-001
  2.6700000e-001  4.9074245e-001
  2.6800000e-001  4.9475766e-001
  2.6900000e-001  4.9878596e-001
  2.7000000e-001  5.0282726e-001
  2.7100000e-001  5.0688151e-001
  2.7200000e-001  5.1094860e-001
  2.7300000e-001  5.1502847e-001
  2.7400000e-001  5.1912104e-001
  2.7500000e-001  5.2322621e-001
  2.7600000e-001  5.2734392e-001
  2.7700000e-001  5.3147407e-001
  2.7800000e-001  5.3561659e-001
  2.7900000e-001  5.3977139e-001
  2.8000000e-001  5.4393839e-001
  2.8100000e-001  5.4811751e-001
  2.8200000e-001  5.5230865e-001
  2.8300000e-001  5.5651175e-001
  2.8400000e-001  5.6072670e-001
  2.8500000e-001  5.6495343e-001
  2.8600000e-001  5.6919185e-001
  2.8700000e-001  5.7344187e-001
  2.8800000e-001  5.7770340e-001
  2.8900000e-001  5.8197637e-001
  2.9000000e-001  5.8626067e-001
  2.9100000e-001  5.9055622e-001
  2.9200000e-001  5.9486294e-001
  2.9300000e-001  5.9918073e-001
  2.9400000e-001  6.0350951e-001
  2.9500000e-001  6.0784918e-001
  2.9600000e-001  6.1219965e-001
  2.9700000e-001  6.1656083e-001
  2.9800000e-001  6.2093264e-001
  2.9900000e-001  6.2531497e-001
  3.0000000e-001  6.2970774e-001
  3.0100000e-001  6.3411086e-001
  3.0200000e-001  6.3852422e-001
  3.0300000e-001  6.4294775e-001
  3.0400000e-001  6.4738134e-001
  3.0500000e-001  6.5182490e-001
  3.0600000e-001  6.5627833e-001
  3.0700000e-001  6.6074154e-001
  3.0800000e-001  6.6521444e-001
  3.0900000e-001  6.6969693e-001
  3.1000000e-001  6.7418891e-001
  3.1100000e-001  6.7869029e-001
  3.1200000e-001  6.8320096e-001
  3.1300000e-001  6.8772084e-001
  3.1400000e-001  6.9224982e-001
  3.1500000e-001  6.9678780e-001
  3.1600000e-001  7.0133469e-001
  3.1700000e-001  7.0589039e-001
  3.1800000e-001  7.1045480e-001
  3.1900000e-001  7.1502782e-001
  3.2000000e-001  7.1960934e-001
  3.2100000e-001  7.2419928e-001
  3.2200000e-001  7.2879752e-001
  3.2300000e-001  7.3340396e-001
  3.2400000e-001  7.3801851e-001
  3.2500000e-001  7.4264106e-001
  3.2600000e-001  7.4727152e-001
  3.2700000e-001  7.5190977e-001
  3.2800000e-001  7.5655571e-001
  3.2900000e-001  7.6120925e-001
  3.3000000e-001  7.6587027e-001
  3.3100000e-001  7.7053867e-001
  3.3200000e-001  7.7521436e-001
  3.3300000e-001  7.7989721e-001
  3.3400000e-001  7.8458714e-001
  3.3500000e-001  7.8928402e-001
  3.3600000e-001  7.9398777e-001
  3.3700000e-001  7.9869826e-001
  3.3800000e-001  8.0341540e-001
  3.3900000e-001  8.0813908e-001
  3.4000000e-001  8.1286918e-001
  3.4100000e-001  8.1760561e-001
  3.4200000e-001  8.2234825e-001
  3.4300000e-001  8.2709700e-001
  3.4400000e-001  8.3185175e-001
  3.4500000e-001  8.3661238e-001
  3.4600000e-001  8.4137879e-001
  3.4700000e-001  8.4615088e-001
  3.4800000e-001  8.5092852e-001
  3.4900000e-001  8.5571161e-001
  3.5000000e-001  8.6050004e-001
  3.5100000e-001  8.6529370e-001
  3.5200000e-001  8.7009247e-001
  3.5300000e-001  8.7489625e-001
  3.5400000e-001  8.7970492e-001
  3.5500000e-001  8.8451838e-001
  3.5600000e-001  8.8933650e-001
  3.5700000e-001  8.9415918e-001
  3.5800000e-001  8.9898630e-001
  3.5900000e-001  9.0381776e-001
  3.6000000e-001  9.0865342e-001
  3.6100000e-001  9.1349319e-001
  3.6200000e-001  9.1833695e-001
  3.6300000e-001  9.2318458e-001
  3.6400000e-001  9.2803597e-001
  3.6500000e-001  9.3289101e-001
  3.6600000e-001  9.3774957e-001
  3.6700000e-001  9.4261154e-001
  3.6800000e-001  9.4747681e-001
  3.6900000e-001  9.5234526e-001
  3.7000000e-001  9.5721677e-001
  3.7100000e-001  9.6209122e-001
  3.7200000e-001  9.6696851e-001
  3.7300000e-001  9.7184851e-001
  3.7400000e-001  9.7673110e-001
  3.7500000e-001  9.8161617e-001
  3.7600000e-001  9.8650360e-001
  3.7700000e-001  9.9139326e-001
  3.7800000e-001  9.9628505e-001
  3.7900000e-001  1.0011788e+000
  3.8000000e-001  1.0060745e+000
  3.8100000e-001  1.0109719e+000
  3.8200000e-001  1.0158710e+000
  3.8300000e-001  1.0207716e+000
  3.8400000e-001  1.0256736e+000
  3.8500000e-001  1.0305769e+000
  3.8600000e-001  1.0354813e+000
  3.8700000e-001  1.0403868e+000
  3.8800000e-001  1.0452932e+000
  3.8900000e-001  1.0502004e+000
  3.9000000e-001  1.0551083e+000
  3.9100000e-001  1.0600167e+000
  3.9200000e-001  1.0649256e+000
  3.9300000e-001  1.0698347e+000
  3.9400000e-001  1.0747441e+000
  3.9500000e-001  1.0796535e+000
  3.9600000e-001  1.0845628e+000
  3.9700000e-001  1.0894720e+000
  3.9800000e-001  1.0943808e+000
  3.9900000e-001  1.0992893e+000
  4.0000000e-001  1.1041971e+000
  4.0100000e-001  1.1091043e+000
  4.0200000e-001  1.1140107e+000
  4.0300000e-001  1.1189161e+000
  4.0400000e-001  1.1238205e+000
  4.0500000e-001  1.1287237e+000
  4.0600000e-001  1.1336256e+000
  4.0700000e-001  1.1385261e+000
  4.0800000e-001  1.1434250e+000
  4.0900000e-001  1.1483222e+000
  4.1000000e-001  1.1532176e+000
  4.1100000e-001  1.1581111e+000
  4.1200000e-001  1.1630025e+000
  4.1300000e-001  1.1678917e+000
  4.1400000e-001  1.1727786e+000
  4.1500000e-001  1.1776630e+000
  4.1600000e-001  1.1825449e+000
  4.1700000e-001  1.1874241e+000
  4.1800000e-001  1.1923004e+000
  4.1900000e-001  1.1971738e+000
  4.2000000e-001  1.2020441e+000
  4.2100000e-001  1.2069112e+000
  4.2200000e-001  1.2117749e+000
  4.2300000e-001  1.2166352e+000
  4.2400000e-001  1.2214918e+000
  4.2500000e-001  1.2263447e+000
  4.2600000e-001  1.2311938e+000
  4.2700000e-001  1.2360389e+000
  4.2800000e-001  1.2408798e+000
  4.2900000e-001  1.2457165e+000
  4.3000000e-001  1.2505488e+000
  4.3100000e-001  1.2553766e+000
  4.3200000e-001  1.2601998e+000
  4.3300000e-001  1.2650182e+000
  4.3400000e-001  1.2698317e+000
  4.3500000e-001  1.2746401e+000
  4.3600000e-001  1.2794434e+000
  4.3700000e-001  1.2842414e+000
  4.3800000e-001  1.2890339e+000
  4.3900000e-001  1.2938209e+000
  4.4000000e-001  1.2986022e+000
  4.4100000e-001  1.3033777e+000
  4.4200000e-001  1.3081472e+000
  4.4300000e-001  1.3129106e+000
  4.4400000e-001  1.3176678e+000
  4.4500000e-001  1.3224187e+000
  4.4600000e-001  1.3271630e+000
  4.4700000e-001  1.3319008e+000
  4.4800000e-001  1.3366318e+000
  4.4900000e-001  1.3413559e+000
  4.5000000e-001  1.3460729e+000
  4.5100000e-001  1.3507828e+000
  4.5200000e-001  1.3554855e+000
  4.5300000e-001  1.3601807e+000
  4.5400000e-001  1.3648684e+000
  4.5500000e-001  1.3695483e+000
  4.5600000e-001  1.3742205e+000
  4.5700000e-001  1.3788847e+000
  4.5800000e-001  1.3835408e+000
  4.5900000e-001  1.3881886e+000
  4.6000000e-001  1.3928281e+000
  4.6100000e-001  1.3974592e+000
  4.6200000e-001  1.4020815e+000
  4.6300000e-001  1.4066952e+000
  4.6400000e-001  1.4112999e+000
  4.6500000e-001  1.4158956e+000
  4.6600000e-001  1.4204821e+000
  4.6700000e-001  1.4250593e+000
  4.6800000e-001  1.4296270e+000
  4.6900000e-001  1.4341852e+000
  4.7000000e-001  1.4387337e+000
  4.7100000e-001  1.4432723e+000
  4.7200000e-001  1.4478010e+000
  4.7300000e-001  1.4523195e+000
  4.7400000e-001  1.4568277e+000
  4.7500000e-001  1.4613256e+000
  4.7600000e-001  1.4658130e+000
  4.7700000e-001  1.4702896e+000
  4.7800000e-001  1.4747555e+000
  4.7900000e-001  1.4792105e+000
  4.8000000e-001  1.4836543e+000
  4.8100000e-001  1.4880870e+000
  4.8200000e-001  1.4925083e+000
  4.8300000e-001  1.4969181e+000
  4.8400000e-001  1.5013163e+000
  4.8500000e-001  1.5057027e+000
  4.8600000e-001  1.5100773e+000
  4.8700000e-001  1.5144398e+000
  4.8800000e-001  1.5187902e+000
  4.8900000e-001  1.5231282e+000
  4.9000000e-001  1.5274538e+000
  4.9100000e-001  1.5317668e+000
  4.9200000e-001  1.5360671e+000
  4.9300000e-001  1.5403546e+000
  4.9400000e-001  1.5446290e+000
  4.9500000e-001  1.5488903e+000
  4.9600000e-001  1.5531384e+000
  4.9700000e-001  1.5573730e+000
  4.9800000e-001  1.5615941e+000
  4.9900000e-001  1.5658016e+000
  5.0000000e-001  1.5699952e+000
  5.0100000e-001  1.5741748e+000
  5.0200000e-001  1.5783404e+000
  5.0300000e-001  1.5824917e+000
  5.0400000e-001  1.5866287e+000
  5.0500000e-001  1.5907511e+000
  5.0600000e-001  1.5948589e+000
  5.0700000e-001  1.5989520e+000
  5.0800000e-001  1.6030301e+000
  5.0900000e-001  1.6070931e+000
  5.1000000e-001  1.6111410e+000
  5.1100000e-001  1.6151735e+000
  5.1200000e-001  1.6191905e+000
  5.1300000e-001  1.6231920e+000
  5.1400000e-001  1.6271777e+000
  5.1500000e-001  1.6311475e+000
  5.1600000e-001  1.6351013e+000
  5.1700000e-001  1.6390389e+000
  5.1800000e-001  1.6429602e+000
  5.1900000e-001  1.6468651e+000
  5.2000000e-001  1.6507534e+000
  5.2100000e-001  1.6546250e+000
  5.2200000e-001  1.6584797e+000
  5.2300000e-001  1.6623175e+000
  5.2400000e-001  1.6661381e+000
  5.2500000e-001  1.6699415e+000
  5.2600000e-001  1.6737275e+000
  5.2700000e-001  1.6774959e+000
  5.2800000e-001  1.6812466e+000
  5.2900000e-001  1.6849796e+000
  5.3000000e-001  1.6886945e+000
  5.3100000e-001  1.6923914e+000
  5.3200000e-001  1.6960701e+000
  5.3300000e-001  1.6997304e+000
  5.3400000e-001  1.7033721e+000
  5.3500000e-001  1.7069953e+000
  5.3600000e-001  1.7105997e+000
  5.3700000e-001  1.7141851e+000
  5.3800000e-001  1.7177515e+000
  5.3900000e-001  1.7212987e+000
  5.4000000e-001  1.7248266e+000
  5.4100000e-001  1.7283350e+000
  5.4200000e-001  1.7318238e+000
  5.4300000e-001  1.7352929e+000
  5.4400000e-001  1.7387420e+000
  5.4500000e-001  1.7421712e+000
  5.4600000e-001  1.7455802e+000
  5.4700000e-001  1.7489690e+000
  5.4800000e-001  1.7523373e+000
  5.4900000e-001  1.7556850e+000
  5.5000000e-001  1.7590121e+000
  5.5100000e-001  1.7623183e+000
  5.5200000e-001  1.7656035e+000
  5.5300000e-001  1.7688677e+000
  5.5400000e-001  1.7721106e+000
  5.5500000e-001  1.7753321e+000
  5.5600000e-001  1.7785321e+000
  5.5700000e-001  1.7817104e+000
  5.5800000e-001  1.7848670e+000
  5.5900000e-001  1.7880016e+000
  5.6000000e-001  1.7911142e+000
  5.6100000e-001  1.7942046e+000
  5.6200000e-001  1.7972726e+000
  5.6300000e-001  1.8003182e+000
  5.6400000e-001  1.8033412e+000
  5.6500000e-001  1.8063414e+000
  5.6600000e-001  1.8093188e+000
  5.6700000e-001  1.8122731e+000
  5.6800000e-001  1.8152044e+000
  5.6900000e-001  1.8181123e+000
  5.7000000e-001  1.8209968e+000
  5.7100000e-001  1.8238578e+000
  5.7200000e-001  1.8266951e+000
  5.7300000e-001  1.8295086e+000
  5.7400000e-001  1.8322982e+000
  5.7500000e-001  1.8350636e+000
  5.7600000e-001  1.8378049e+000
  5.7700000e-001  1.8405218e+000
  5.7800000e-001  1.8432142e+000
  5.7900000e-001  1.8458820e+000
  5.8000000e-001  1.8485250e+000
  5.8100000e-001  1.8511432e+000
  5.8200000e-001  1.8537364e+000
  5.8300000e-001  1.8563044e+000
  5.8400000e-001  1.8588471e+000
  5.8500000e-001  1.8613644e+000
  5.8600000e-001  1.8638562e+000
  5.8700000e-001  1.8663223e+000
  5.8800000e-001  1.8687626e+000
  5.8900000e-001  1.8711769e+000
  5.9000000e-001  1.8735652e+000
  5.9100000e-001  1.8759273e+000
  5.9200000e-001  1.8782630e+000
  5.9300000e-001  1.8805723e+000
  5.9400000e-001  1.8828550e+000
  5.9500000e-001  1.8851109e+000
  5.9600000e-001  1.8873400e+000
  5.9700000e-001  1.8895421e+000
  5.9800000e-001  1.8917171e+000
  5.9900000e-001  1.8938649e+000
  6.0000000e-001  1.8959853e+000
  6.0100000e-001  1.8980781e+000
  6.0200000e-001  1.9001434e+000
  6.0300000e-001  1.9021809e+000
  6.0400000e-001  1.9041905e+000
  6.0500000e-001  1.9061720e+000
  6.0600000e-001  1.9081255e+000
  6.0700000e-001  1.9100506e+000
  6.0800000e-001  1.9119474e+000
  6.0900000e-001  1.9138156e+000
  6.1000000e-001  1.9156552e+000
  6.1100000e-001  1.9174660e+000
  6.1200000e-001  1.9192478e+000
  6.1300000e-001  1.9210007e+000
  6.1400000e-001  1.9227244e+000
  6.1500000e-001  1.9244188e+000
  6.1600000e-001  1.9260837e+000
  6.1700000e-001  1.9277192e+000
  6.1800000e-001  1.9293250e+000
  6.1900000e-001  1.9309010e+000
  6.2000000e-001  1.9324470e+000
  6.2100000e-001  1.9339631e+000
  6.2200000e-001  1.9354490e+000
  6.2300000e-001  1.9369046e+000
  6.2400000e-001  1.9383298e+000
  6.2500000e-001  1.9397244e+000
  6.2600000e-001  1.9410884e+000
  6.2700000e-001  1.9424217e+000
  6.2800000e-001  1.9437240e+000
  6.2900000e-001  1.9449954e+000
  6.3000000e-001  1.9462355e+000
  6.3100000e-001  1.9474445e+000
  6.3200000e-001  1.9486220e+000
  6.3300000e-001  1.9497680e+000
  6.3400000e-001  1.9508825e+000
  6.3500000e-001  1.9519651e+000
  6.3600000e-001  1.9530159e+000
  6.3700000e-001  1.9540348e+000
  6.3800000e-001  1.9550215e+000
  6.3900000e-001  1.9559760e+000
  6.4000000e-001  1.9568982e+000
  6.4100000e-001  1.9577879e+000
  6.4200000e-001  1.9586451e+000
  6.4300000e-001  1.9594695e+000
  6.4400000e-001  1.9602612e+000
  6.4500000e-001  1.9610199e+000
  6.4600000e-001  1.9617456e+000
  6.4700000e-001  1.9624382e+000
  6.4800000e-001  1.9630975e+000
  6.4900000e-001  1.9637234e+000
  6.5000000e-001  1.9643158e+000
  6.5100000e-001  1.9648746e+000
  6.5200000e-001  1.9653997e+000
  6.5300000e-001  1.9658909e+000
  6.5400000e-001  1.9663482e+000
  6.5500000e-001  1.9667714e+000
  6.5600000e-001  1.9671605e+000
  6.5700000e-001  1.9675153e+000
  6.5800000e-001  1.9678357e+000
  6.5900000e-001  1.9681215e+000
  6.6000000e-001  1.9683728e+000
  6.6100000e-001  1.9685893e+000
  6.6200000e-001  1.9687710e+000
  6.6300000e-001  1.9689178e+000
  6.6400000e-001  1.9690295e+000
  6.6500000e-001  1.9691060e+000
  6.6600000e-001  1.9691473e+000
  6.6700000e-001  1.9691532e+000
  6.6800000e-001  1.9691236e+000
  6.6900000e-001  1.9690584e+000
  6.7000000e-001  1.9689576e+000
  6.7100000e-001  1.9688209e+000
  6.7200000e-001  1.9686484e+000
  6.7300000e-001  1.9684398e+000
  6.7400000e-001  1.9681952e+000
  6.7500000e-001  1.9679143e+000
  6.7600000e-001  1.9675971e+000
  6.7700000e-001  1.9672435e+000
  6.7800000e-001  1.9668533e+000
  6.7900000e-001  1.9664266e+000
  6.8000000e-001  1.9659631e+000
  6.8100000e-001  1.9654629e+000
  6.8200000e-001  1.9649257e+000
  6.8300000e-001  1.9643515e+000
  6.8400000e-001  1.9637401e+000
  6.8500000e-001  1.9630916e+000
  6.8600000e-001  1.9624057e+000
  6.8700000e-001  1.9616825e+000
  6.8800000e-001  1.9609217e+000
  6.8900000e-001  1.9601234e+000
  6.9000000e-001  1.9592873e+000
  6.9100000e-001  1.9584135e+000
  6.9200000e-001  1.9575018e+000
  6.9300000e-001  1.9565521e+000
  6.9400000e-001  1.9555644e+000
  6.9500000e-001  1.9545385e+000
  6.9600000e-001  1.9534744e+000
  6.9700000e-001  1.9523719e+000
  6.9800000e-001  1.9512310e+000
  6.9900000e-001  1.9500516e+000
  7.0000000e-001  1.9488335e+000
  7.0100000e-001  1.9475768e+000
  7.0200000e-001  1.9462813e+000
  7.0300000e-001  1.9449470e+000
  7.0400000e-001  1.9435737e+000
  7.0500000e-001  1.9421613e+000
  7.0600000e-001  1.9407099e+000
  7.0700000e-001  1.9392192e+000
  7.0800000e-001  1.9376892e+000
  7.0900000e-001  1.9361199e+000
  7.1000000e-001  1.9345111e+000
  7.1100000e-001  1.9328628e+000
  7.1200000e-001  1.9311749e+000
  7.1300000e-001  1.9294472e+000
  7.1400000e-001  1.9276799e+000
  7.1500000e-001  1.9258726e+000
  7.1600000e-001  1.9240255e+000
  7.1700000e-001  1.9221383e+000
  7.1800000e-001  1.9202110e+000
  7.1900000e-001  1.9182436e+000
  7.2000000e-001  1.9162360e+000
  7.2100000e-001  1.9141881e+000
  7.2200000e-001  1.9120998e+000
  7.2300000e-001  1.9099711e+000
  7.2400000e-001  1.9078018e+000
  7.2500000e-001  1.9055920e+000
  7.2600000e-001  1.9033415e+000
  7.2700000e-001  1.9010502e+000
  7.2800000e-001  1.8987182e+000
  7.2900000e-001  1.8963453e+000
  7.3000000e-001  1.8939316e+000
  7.3100000e-001  1.8914768e+000
  7.3200000e-001  1.8889809e+000
  7.3300000e-001  1.8864440e+000
  7.3400000e-001  1.8838659e+000
  7.3500000e-001  1.8812465e+000
  7.3600000e-001  1.8785858e+000
  7.3700000e-001  1.8758838e+000
  7.3800000e-001  1.8731404e+000
  7.3900000e-001  1.8703554e+000
  7.4000000e-001  1.8675290e+000
  7.4100000e-001  1.8646609e+000
  7.4200000e-001  1.8617513e+000
  7.4300000e-001  1.8587999e+000
  7.4400000e-001  1.8558067e+000
  7.4500000e-001  1.8527718e+000
  7.4600000e-001  1.8496950e+000
  7.4700000e-001  1.8465763e+000
  7.4800000e-001  1.8434157e+000
  7.4900000e-001  1.8402131e+000
  7.5000000e-001  1.8369684e+000
  7.5100000e-001  1.8336816e+000
  7.5200000e-001  1.8303527e+000
  7.5300000e-001  1.8269816e+000
  7.5400000e-001  1.8235683e+000
  7.5500000e-001  1.8201127e+000
  7.5600000e-001  1.8166148e+000
  7.5700000e-001  1.8130746e+000
  7.5800000e-001  1.8094920e+000
  7.5900000e-001  1.8058670e+000
  7.6000000e-001  1.8021995e+000
  7.6100000e-001  1.7984896e+000
  7.6200000e-001  1.7947371e+000
  7.6300000e-001  1.7909420e+000
  7.6400000e-001  1.7871044e+000
  7.6500000e-001  1.7832242e+000
  7.6600000e-001  1.7793013e+000
  7.6700000e-001  1.7753358e+000
  7.6800000e-001  1.7713275e+000
  7.6900000e-001  1.7672765e+000
  7.7000000e-001  1.7631828e+000
  7.7100000e-001  1.7590464e+000
  7.7200000e-001  1.7548671e+000
  7.7300000e-001  1.7506450e+000
  7.7400000e-001  1.7463801e+000
  7.7500000e-001  1.7420724e+000
  7.7600000e-001  1.7377218e+000
  7.7700000e-001  1.7333283e+000
  7.7800000e-001  1.7288920e+000
  7.7900000e-001  1.7244127e+000
  7.8000000e-001  1.7198906e+000
  7.8100000e-001  1.7153255e+000
  7.8200000e-001  1.7107175e+000
  7.8300000e-001  1.7060666e+000
  7.8400000e-001  1.7013727e+000
  7.8500000e-001  1.6966359e+000
  7.8600000e-001  1.6918562e+000
  7.8700000e-001  1.6870336e+000
  7.8800000e-001  1.6821680e+000
  7.8900000e-001  1.6772595e+000
  7.9000000e-001  1.6723080e+000
  7.9100000e-001  1.6673136e+000
  7.9200000e-001  1.6622764e+000
  7.9300000e-001  1.6571962e+000
  7.9400000e-001  1.6520731e+000
  7.9500000e-001  1.6469072e+000
  7.9600000e-001  1.6416984e+000
  7.9700000e-001  1.6364467e+000
  7.9800000e-001  1.6311523e+000
  7.9900000e-001  1.6258150e+000
  8.0000000e-001  1.6204349e+000
  8.0100000e-001  1.6150121e+000
  8.0200000e-001  1.6095465e+000
  8.0300000e-001  1.6040383e+000
  8.0400000e-001  1.5984873e+000
  8.0500000e-001  1.5928937e+000
  8.0600000e-001  1.5872575e+000
  8.0700000e-001  1.5815787e+000
  8.0800000e-001  1.5758573e+000
  8.0900000e-001  1.5700935e+000
  8.1000000e-001  1.5642872e+000
  8.1100000e-001  1.5584384e+000
  8.1200000e-001  1.5525473e+000
  8.1300000e-001  1.5466139e+000
  8.1400000e-001  1.5406381e+000
  8.1500000e-001  1.5346201e+000
  8.1600000e-001  1.5285600e+000
  8.1700000e-001  1.5224577e+000
  8.1800000e-001  1.5163134e+000
  8.1900000e-001  1.5101270e+000
  8.2000000e-001  1.5038987e+000
  8.2100000e-001  1.4976285e+000
  8.2200000e-001  1.4913165e+000
  8.2300000e-001  1.4849627e+000
  8.2400000e-001  1.4785673e+000
  8.2500000e-001  1.4721302e+000
  8.2600000e-001  1.4656516e+000
  8.2700000e-001  1.4591316e+000
  8.2800000e-001  1.4525702e+000
  8.2900000e-001  1.4459675e+000
  8.3000000e-001  1.4393236e+000
  8.3100000e-001  1.4326386e+000
  8.3200000e-001  1.4259125e+000
  8.3300000e-001  1.4191455e+000
  8.3400000e-001  1.4123377e+000
  8.3500000e-001  1.4054891e+000
  8.3600000e-001  1.3985999e+000
  8.3700000e-001  1.3916702e+000
  8.3800000e-001  1.3847000e+000
  8.3900000e-001  1.3776895e+000
  8.4000000e-001  1.3706389e+000
  8.4100000e-001  1.3635481e+000
  8.4200000e-001  1.3564173e+000
  8.4300000e-001  1.3492467e+000
  8.4400000e-001  1.3420364e+000
  8.4500000e-001  1.3347864e+000
  8.4600000e-001  1.3274970e+000
  8.4700000e-001  1.3201683e+000
  8.4800000e-001  1.3128004e+000
  8.4900000e-001  1.3053934e+000
  8.5000000e-001  1.2979475e+000
  8.5100000e-001  1.2904628e+000
  8.5200000e-001  1.2829395e+000
  8.5300000e-001  1.2753777e+000
  8.5400000e-001  1.2677777e+000
  8.5500000e-001  1.2601395e+000
  8.5600000e-001  1.2524633e+000
  8.5700000e-001  1.2447493e+000
  8.5800000e-001  1.2369976e+000
  8.5900000e-001  1.2292085e+000
  8.6000000e-001  1.2213821e+000
  8.6100000e-001  1.2135186e+000
  8.6200000e-001  1.2056182e+000
  8.6300000e-001  1.1976811e+000
  8.6400000e-001  1.1897074e+000
  8.6500000e-001  1.1816974e+000
  8.6600000e-001  1.1736513e+000
  8.6700000e-001  1.1655693e+000
  8.6800000e-001  1.1574515e+000
  8.6900000e-001  1.1492983e+000
  8.7000000e-001  1.1411098e+000
  8.7100000e-001  1.1328863e+000
  8.7200000e-001  1.1246280e+000
  8.7300000e-001  1.1163351e+000
  8.7400000e-001  1.1080079e+000
  8.7500000e-001  1.0996466e+000
  8.7600000e-001  1.0912514e+000
  8.7700000e-001  1.0828227e+000
  8.7800000e-001  1.0743607e+000
  8.7900000e-001  1.0658656e+000
  8.8000000e-001  1.0573378e+000
  8.8100000e-001  1.0487774e+000
  8.8200000e-001  1.0401849e+000
  8.8300000e-001  1.0315604e+000
  8.8400000e-001  1.0229043e+000
  8.8500000e-001  1.0142168e+000
  8.8600000e-001  1.0054983e+000
  8.8700000e-001  9.9674916e-001
  8.8800000e-001  9.8796958e-001
  8.8900000e-001  9.7915993e-001
  8.9000000e-001  9.7032056e-001
  8.9100000e-001  9.6145178e-001
  8.9200000e-001  9.5255396e-001
  8.9300000e-001  9.4362744e-001
  8.9400000e-001  9.3467258e-001
  8.9500000e-001  9.2568976e-001
  8.9600000e-001  9.1667934e-001
  8.9700000e-001  9.0764172e-001
  8.9800000e-001  8.9857727e-001
  8.9900000e-001  8.8948640e-001
  9.0000000e-001  8.8036951e-001
  9.0100000e-001  8.7122702e-001
  9.0200000e-001  8.6205935e-001
  9.0300000e-001  8.5286694e-001
  9.0400000e-001  8.4365022e-001
  9.0500000e-001  8.3440965e-001
  9.0600000e-001  8.2514568e-001
  9.0700000e-001  8.1585879e-001
  9.0800000e-001  8.0654945e-001
  9.0900000e-001  7.9721815e-001
  9.1000000e-001  7.8786540e-001
  9.1100000e-001  7.7849169e-001
  9.1200000e-001  7.6909756e-001
  9.1300000e-001  7.5968353e-001
  9.1400000e-001  7.5025015e-001
  9.1500000e-001  7.4079797e-001
  9.1600000e-001  7.3132757e-001
  9.1700000e-001  7.2183951e-001
  9.1800000e-001  7.1233440e-001
  9.1900000e-001  7.0281284e-001
  9.2000000e-001  6.9327545e-001
  9.2100000e-001  6.8372286e-001
  9.2200000e-001  6.7415572e-001
  9.2300000e-001  6.6457470e-001
  9.2400000e-001  6.5498046e-001
  9.2500000e-001  6.4537371e-001
  9.2600000e-001  6.3575516e-001
  9.2700000e-001  6.2612552e-001
  9.2800000e-001  6.1648555e-001
  9.2900000e-001  6.0683600e-001
  9.3000000e-001  5.9717766e-001
  9.3100000e-001  5.8751132e-001
  9.3200000e-001  5.7783780e-001
  9.3300000e-001  5.6815795e-001
  9.3400000e-001  5.5847262e-001
  9.3500000e-001  5.4878269e-001
  9.3600000e-001  5.3908907e-001
  9.3700000e-001  5.2939269e-001
  9.3800000e-001  5.1969450e-001
  9.3900000e-001  5.0999548e-001
  9.4000000e-001  5.0029663e-001
  9.4100000e-001  4.9059898e-001
  9.4200000e-001  4.8090360e-001
  9.4300000e-001  4.7121158e-001
  9.4400000e-001  4.6152403e-001
  9.4500000e-001  4.5184212e-001
  9.4600000e-001  4.4216702e-001
  9.4700000e-001  4.3249996e-001
  9.4800000e-001  4.2284220e-001
  9.4900000e-001  4.1319504e-001
  9.5000000e-001  4.0355982e-001
  9.5100000e-001  3.9393792e-001
  9.5200000e-001  3.8433076e-001
  9.5300000e-001  3.7473982e-001
  9.5400000e-001  3.6516662e-001
  9.5500000e-001  3.5561274e-001
  9.5600000e-001  3.4607980e-001
  9.5700000e-001  3.3656949e-001
  9.5800000e-001  3.2708356e-001
  9.5900000e-001  3.1762382e-001
  9.6000000e-001  3.0819215e-001
  9.6100000e-001  2.9879052e-001
  9.6200000e-001  2.8942094e-001
  9.6300000e-001  2.8008555e-001
  9.6400000e-001  2.7078653e-001
  9.6500000e-001  2.6152619e-001
  9.6600000e-001  2.5230694e-001
  9.6700000e-001  2.4313127e-001
  9.6800000e-001  2.3400181e-001
  9.6900000e-001  2.2492132e-001
  9.7000000e-001  2.1589269e-001
  9.7100000e-001  2.0691894e-001
  9.7200000e-001  1.9800328e-001
  9.7300000e-001  1.8914908e-001
  9.7400000e-001  1.8035990e-001
  9.7500000e-001  1.7163952e-001
  9.7600000e-001  1.6299194e-001
  9.7700000e-001  1.5442144e-001
  9.7800000e-001  1.4593254e-001
  9.7900000e-001  1.3753014e-001
  9.8000000e-001  1.2921943e-001
  9.8100000e-001  1.2100606e-001
  9.8200000e-001  1.1289610e-001
  9.8300000e-001  1.0489616e-001
  9.8400000e-001  9.7013433e-002
  9.8500000e-001  8.9255830e-002
  9.8600000e-001  8.1632066e-002
  9.8700000e-001  7.4151825e-002
  9.8800000e-001  6.6825951e-002
  9.8900000e-001  5.9666696e-002
  9.9000000e-001  5.2688053e-002
  9.9100000e-001  4.5906205e-002
  9.9200000e-001  3.9340156e-002
  9.9300000e-001  3.3012647e-002
  9.9400000e-001  2.6951545e-002
  9.9500000e-001  2.1192061e-002
  9.9600000e-001  1.5780588e-002
  9.9700000e-001  1.0782027e-002
  9.9800000e-001  6.2961211e-003
  9.9900000e-001  2.5052992e-003
  1.0000000e+000  0.0000000e+000


==> Figures39-A8.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  8.4057103e-009
  2.0000000e-003  7.2564727e-008
  3.0000000e-003  2.5596349e-007
  4.0000000e-003  6.2587691e-007
  5.0000000e-003  1.2519845e-006
  6.0000000e-003  2.2057305e-006
  7.0000000e-003  3.5599408e-006
  8.0000000e-003  5.3885660e-006
  9.0000000e-003  7.7664945e-006
  1.0000000e-002  1.0769411e-005
  1.1000000e-002  1.4473683e-005
  1.2000000e-002  1.8956272e-005
  1.3000000e-002  2.4294657e-005
  1.4000000e-002  3.0566772e-005
  1.5000000e-002  3.7850949e-005
  1.6000000e-002  4.6225874e-005
  1.7000000e-002  5.5770542e-005
  1.8000000e-002  6.6564225e-005
  1.9000000e-002  7.8686434e-005
  2.0000000e-002  9.2216893e-005
  2.1000000e-002  1.0723551e-004
  2.2000000e-002  1.2382236e-004
  2.3000000e-002  1.4205766e-004
  2.4000000e-002  1.6202172e-004
  2.5000000e-002  1.8379499e-004
  2.6000000e-002  2.0745798e-004
  2.7000000e-002  2.3309127e-004
  2.8000000e-002  2.6077549e-004
  2.9000000e-002  2.9059131e-004
  3.0000000e-002  3.2261945e-004
  3.1000000e-002  3.5694060e-004
  3.2000000e-002  3.9363548e-004
  3.3000000e-002  4.3278480e-004
  3.4000000e-002  4.7446924e-004
  3.5000000e-002  5.1876946e-004
  3.6000000e-002  5.6576608e-004
  3.7000000e-002  6.1553967e-004
  3.8000000e-002  6.6817075e-004
  3.9000000e-002  7.2373978e-004
  4.0000000e-002  7.8232712e-004
  4.1000000e-002  8.4401311e-004
  4.2000000e-002  9.0887794e-004
  4.3000000e-002  9.7700176e-004
  4.4000000e-002  1.0484646e-003
  4.5000000e-002  1.1233464e-003
  4.6000000e-002  1.2017269e-003
  4.7000000e-002  1.2836860e-003
  4.8000000e-002  1.3693030e-003
  4.9000000e-002  1.4586576e-003
  5.0000000e-002  1.5518290e-003
  5.1000000e-002  1.6488965e-003
  5.2000000e-002  1.7499390e-003
  5.3000000e-002  1.8550355e-003
  5.4000000e-002  1.9642648e-003
  5.5000000e-002  2.0777054e-003
  5.6000000e-002  2.1954357e-003
  5.7000000e-002  2.3175342e-003
  5.8000000e-002  2.4440788e-003
  5.9000000e-002  2.5751476e-003
  6.0000000e-002  2.7108183e-003
  6.1000000e-002  2.8511685e-003
  6.2000000e-002  2.9962757e-003
  6.3000000e-002  3.1462169e-003
  6.4000000e-002  3.3010694e-003
  6.5000000e-002  3.4609100e-003
  6.6000000e-002  3.6258153e-003
  6.7000000e-002  3.7958618e-003
  6.8000000e-002  3.9711257e-003
  6.9000000e-002  4.1516832e-003
  7.0000000e-002  4.3376101e-003
  7.1000000e-002  4.5289820e-003
  7.2000000e-002  4.7258744e-003
  7.3000000e-002  4.9283625e-003
  7.4000000e-002  5.1365214e-003
  7.5000000e-002  5.3504258e-003
  7.6000000e-002  5.5701503e-003
  7.7000000e-002  5.7957693e-003
  7.8000000e-002  6.0273568e-003
  7.9000000e-002  6.2649868e-003
  8.0000000e-002  6.5087330e-003
  8.1000000e-002  6.7586688e-003
  8.2000000e-002  7.0148674e-003
  8.3000000e-002  7.2774017e-003
  8.4000000e-002  7.5463445e-003
  8.5000000e-002  7.8217683e-003
  8.6000000e-002  8.1037454e-003
  8.7000000e-002  8.3923476e-003
  8.8000000e-002  8.6876468e-003
  8.9000000e-002  8.9897145e-003
  9.0000000e-002  9.2986218e-003
  9.1000000e-002  9.6144400e-003
  9.2000000e-002  9.9372395e-003
  9.3000000e-002  1.0267091e-002
  9.4000000e-002  1.0604065e-002
  9.5000000e-002  1.0948231e-002
  9.6000000e-002  1.1299658e-002
  9.7000000e-002  1.1658418e-002
  9.8000000e-002  1.2024577e-002
  9.9000000e-002  1.2398206e-002
  1.0000000e-001  1.2779373e-002
  1.0100000e-001  1.3168147e-002
  1.0200000e-001  1.3564595e-002
  1.0300000e-001  1.3968785e-002
  1.0400000e-001  1.4380785e-002
  1.0500000e-001  1.4800663e-002
  1.0600000e-001  1.5228485e-002
  1.0700000e-001  1.5664318e-002
  1.0800000e-001  1.6108228e-002
  1.0900000e-001  1.6560282e-002
  1.1000000e-001  1.7020545e-002
  1.1100000e-001  1.7489083e-002
  1.1200000e-001  1.7965962e-002
  1.1300000e-001  1.8451246e-002
  1.1400000e-001  1.8945000e-002
  1.1500000e-001  1.9447289e-002
  1.1600000e-001  1.9958176e-002
  1.1700000e-001  2.0477726e-002
  1.1800000e-001  2.1006003e-002
  1.1900000e-001  2.1543068e-002
  1.2000000e-001  2.2088987e-002
  1.2100000e-001  2.2643820e-002
  1.2200000e-001  2.3207631e-002
  1.2300000e-001  2.3780481e-002
  1.2400000e-001  2.4362433e-002
  1.2500000e-001  2.4953548e-002
  1.2600000e-001  2.5553886e-002
  1.2700000e-001  2.6163510e-002
  1.2800000e-001  2.6782479e-002
  1.2900000e-001  2.7410853e-002
  1.3000000e-001  2.8048694e-002
  1.3100000e-001  2.8696059e-002
  1.3200000e-001  2.9353010e-002
  1.3300000e-001  3.0019604e-002
  1.3400000e-001  3.0695900e-002
  1.3500000e-001  3.1381957e-002
  1.3600000e-001  3.2077833e-002
  1.3700000e-001  3.2783586e-002
  1.3800000e-001  3.3499273e-002
  1.3900000e-001  3.4224951e-002
  1.4000000e-001  3.4960677e-002
  1.4100000e-001  3.5706507e-002
  1.4200000e-001  3.6462499e-002
  1.4300000e-001  3.7228706e-002
  1.4400000e-001  3.8005186e-002
  1.4500000e-001  3.8791993e-002
  1.4600000e-001  3.9589182e-002
  1.4700000e-001  4.0396808e-002
  1.4800000e-001  4.1214925e-002
  1.4900000e-001  4.2043587e-002
  1.5000000e-001  4.2882847e-002
  1.5100000e-001  4.3732759e-002
  1.5200000e-001  4.4593376e-002
  1.5300000e-001  4.5464749e-002
  1.5400000e-001  4.6346933e-002
  1.5500000e-001  4.7239977e-002
  1.5600000e-001  4.8143934e-002
  1.5700000e-001  4.9058856e-002
  1.5800000e-001  4.9984792e-002
  1.5900000e-001  5.0921795e-002
  1.6000000e-001  5.1869913e-002
  1.6100000e-001  5.2829197e-002
  1.6200000e-001  5.3799696e-002
  1.6300000e-001  5.4781461e-002
  1.6400000e-001  5.5774538e-002
  1.6500000e-001  5.6778978e-002
  1.6600000e-001  5.7794827e-002
  1.6700000e-001  5.8822135e-002
  1.6800000e-001  5.9860949e-002
  1.6900000e-001  6.0911315e-002
  1.7000000e-001  6.1973281e-002
  1.7100000e-001  6.3046893e-002
  1.7200000e-001  6.4132197e-002
  1.7300000e-001  6.5229240e-002
  1.7400000e-001  6.6338065e-002
  1.7500000e-001  6.7458719e-002
  1.7600000e-001  6.8591247e-002
  1.7700000e-001  6.9735692e-002
  1.7800000e-001  7.0892098e-002
  1.7900000e-001  7.2060510e-002
  1.8000000e-001  7.3240971e-002
  1.8100000e-001  7.4433523e-002
  1.8200000e-001  7.5638210e-002
  1.8300000e-001  7.6855073e-002
  1.8400000e-001  7.8084154e-002
  1.8500000e-001  7.9325495e-002
  1.8600000e-001  8.0579138e-002
  1.8700000e-001  8.1845122e-002
  1.8800000e-001  8.3123489e-002
  1.8900000e-001  8.4414279e-002
  1.9000000e-001  8.5717530e-002
  1.9100000e-001  8.7033284e-002
  1.9200000e-001  8.8361578e-002
  1.9300000e-001  8.9702451e-002
  1.9400000e-001  9.1055942e-002
  1.9500000e-001  9.2422089e-002
  1.9600000e-001  9.3800929e-002
  1.9700000e-001  9.5192499e-002
  1.9800000e-001  9.6596837e-002
  1.9900000e-001  9.8013978e-002
  2.0000000e-001  9.9443959e-002
  2.0100000e-001  1.0088682e-001
  2.0200000e-001  1.0234258e-001
  2.0300000e-001  1.0381130e-001
  2.0400000e-001  1.0529299e-001
  2.0500000e-001  1.0678770e-001
  2.0600000e-001  1.0829545e-001
  2.0700000e-001  1.0981629e-001
  2.0800000e-001  1.1135025e-001
  2.0900000e-001  1.1289735e-001
  2.1000000e-001  1.1445763e-001
  2.1100000e-001  1.1603113e-001
  2.1200000e-001  1.1761787e-001
  2.1300000e-001  1.1921788e-001
  2.1400000e-001  1.2083120e-001
  2.1500000e-001  1.2245786e-001
  2.1600000e-001  1.2409788e-001
  2.1700000e-001  1.2575131e-001
  2.1800000e-001  1.2741815e-001
  2.1900000e-001  1.2909845e-001
  2.2000000e-001  1.3079224e-001
  2.2100000e-001  1.3249954e-001
  2.2200000e-001  1.3422037e-001
  2.2300000e-001  1.3595477e-001
  2.2400000e-001  1.3770277e-001
  2.2500000e-001  1.3946439e-001
  2.2600000e-001  1.4123966e-001
  2.2700000e-001  1.4302859e-001
  2.2800000e-001  1.4483123e-001
  2.2900000e-001  1.4664759e-001
  2.3000000e-001  1.4847770e-001
  2.3100000e-001  1.5032158e-001
  2.3200000e-001  1.5217926e-001
  2.3300000e-001  1.5405076e-001
  2.3400000e-001  1.5593610e-001
  2.3500000e-001  1.5783531e-001
  2.3600000e-001  1.5974841e-001
  2.3700000e-001  1.6167542e-001
  2.3800000e-001  1.6361636e-001
  2.3900000e-001  1.6557125e-001
  2.4000000e-001  1.6754012e-001
  2.4100000e-001  1.6952298e-001
  2.4200000e-001  1.7151986e-001
  2.4300000e-001  1.7353078e-001
  2.4400000e-001  1.7555574e-001
  2.4500000e-001  1.7759478e-001
  2.4600000e-001  1.7964792e-001
  2.4700000e-001  1.8171516e-001
  2.4800000e-001  1.8379652e-001
  2.4900000e-001  1.8589204e-001
  2.5000000e-001  1.8800171e-001
  2.5100000e-001  1.9012556e-001
  2.5200000e-001  1.9226361e-001
  2.5300000e-001  1.9441586e-001
  2.5400000e-001  1.9658234e-001
  2.5500000e-001  1.9876306e-001
  2.5600000e-001  2.0095804e-001
  2.5700000e-001  2.0316728e-001
  2.5800000e-001  2.0539080e-001
  2.5900000e-001  2.0762862e-001
  2.6000000e-001  2.0988075e-001
  2.6100000e-001  2.1214719e-001
  2.6200000e-001  2.1442797e-001
  2.6300000e-001  2.1672309e-001
  2.6400000e-001  2.1903257e-001
  2.6500000e-001  2.2135642e-001
  2.6600000e-001  2.2369464e-001
  2.6700000e-001  2.2604725e-001
  2.6800000e-001  2.2841425e-001
  2.6900000e-001  2.3079566e-001
  2.7000000e-001  2.3319148e-001
  2.7100000e-001  2.3560173e-001
  2.7200000e-001  2.3802640e-001
  2.7300000e-001  2.4046552e-001
  2.7400000e-001  2.4291908e-001
  2.7500000e-001  2.4538709e-001
  2.7600000e-001  2.4786956e-001
  2.7700000e-001  2.5036649e-001
  2.7800000e-001  2.5287789e-001
  2.7900000e-001  2.5540377e-001
  2.8000000e-001  2.5794412e-001
  2.8100000e-001  2.6049896e-001
  2.8200000e-001  2.6306829e-001
  2.8300000e-001  2.6565210e-001
  2.8400000e-001  2.6825041e-001
  2.8500000e-001  2.7086322e-001
  2.8600000e-001  2.7349052e-001
  2.8700000e-001  2.7613232e-001
  2.8800000e-001  2.7878863e-001
  2.8900000e-001  2.8145943e-001
  2.9000000e-001  2.8414474e-001
  2.9100000e-001  2.8684455e-001
  2.9200000e-001  2.8955886e-001
  2.9300000e-001  2.9228768e-001
  2.9400000e-001  2.9503099e-001
  2.9500000e-001  2.9778880e-001
  2.9600000e-001  3.0056111e-001
  2.9700000e-001  3.0334791e-001
  2.9800000e-001  3.0614920e-001
  2.9900000e-001  3.0896498e-001
  3.0000000e-001  3.1179524e-001
  3.0100000e-001  3.1463998e-001
  3.0200000e-001  3.1749920e-001
  3.0300000e-001  3.2037288e-001
  3.0400000e-001  3.2326103e-001
  3.0500000e-001  3.2616363e-001
  3.0600000e-001  3.2908069e-001
  3.0700000e-001  3.3201219e-001
  3.0800000e-001  3.3495813e-001
  3.0900000e-001  3.3791850e-001
  3.1000000e-001  3.4089329e-001
  3.1100000e-001  3.4388249e-001
  3.1200000e-001  3.4688609e-001
  3.1300000e-001  3.4990409e-001
  3.1400000e-001  3.5293648e-001
  3.1500000e-001  3.5598324e-001
  3.1600000e-001  3.5904436e-001
  3.1700000e-001  3.6211984e-001
  3.1800000e-001  3.6520965e-001
  3.1900000e-001  3.6831380e-001
  3.2000000e-001  3.7143226e-001
  3.2100000e-001  3.7456502e-001
  3.2200000e-001  3.7771208e-001
  3.2300000e-001  3.8087341e-001
  3.2400000e-001  3.8404900e-001
  3.2500000e-001  3.8723884e-001
  3.2600000e-001  3.9044291e-001
  3.2700000e-001  3.9366120e-001
  3.2800000e-001  3.9689368e-001
  3.2900000e-001  4.0014035e-001
  3.3000000e-001  4.0340119e-001
  3.3100000e-001  4.0667618e-001
  3.3200000e-001  4.0996530e-001
  3.3300000e-001  4.1326854e-001
  3.3400000e-001  4.1658587e-001
  3.3500000e-001  4.1991727e-001
  3.3600000e-001  4.2326273e-001
  3.3700000e-001  4.2662223e-001
  3.3800000e-001  4.2999574e-001
  3.3900000e-001  4.3338325e-001
  3.4000000e-001  4.3678473e-001
  3.4100000e-001  4.4020016e-001
  3.4200000e-001  4.4362953e-001
  3.4300000e-001  4.4707280e-001
  3.4400000e-001  4.5052995e-001
  3.4500000e-001  4.5400096e-001
  3.4600000e-001  4.5748581e-001
  3.4700000e-001  4.6098447e-001
  3.4800000e-001  4.6449691e-001
  3.4900000e-001  4.6802312e-001
  3.5000000e-001  4.7156306e-001
  3.5100000e-001  4.7511671e-001
  3.5200000e-001  4.7868404e-001
  3.5300000e-001  4.8226502e-001
  3.5400000e-001  4.8585963e-001
  3.5500000e-001  4.8946784e-001
  3.5600000e-001  4.9308962e-001
  3.5700000e-001  4.9672494e-001
  3.5800000e-001  5.0037377e-001
  3.5900000e-001  5.0403609e-001
  3.6000000e-001  5.0771185e-001
  3.6100000e-001  5.1140103e-001
  3.6200000e-001  5.1510360e-001
  3.6300000e-001  5.1881953e-001
  3.6400000e-001  5.2254878e-001
  3.6500000e-001  5.2629132e-001
  3.6600000e-001  5.3004712e-001
  3.6700000e-001  5.3381615e-001
  3.6800000e-001  5.3759836e-001
  3.6900000e-001  5.4139373e-001
  3.7000000e-001  5.4520222e-001
  3.7100000e-001  5.4902379e-001
  3.7200000e-001  5.5285842e-001
  3.7300000e-001  5.5670605e-001
  3.7400000e-001  5.6056666e-001
  3.7500000e-001  5.6444021e-001
  3.7600000e-001  5.6832666e-001
  3.7700000e-001  5.7222597e-001
  3.7800000e-001  5.7613810e-001
  3.7900000e-001  5.8006301e-001
  3.8000000e-001  5.8400067e-001
  3.8100000e-001  5.8795103e-001
  3.8200000e-001  5.9191405e-001
  3.8300000e-001  5.9588969e-001
  3.8400000e-001  5.9987791e-001
  3.8500000e-001  6.0387867e-001
  3.8600000e-001  6.0789193e-001
  3.8700000e-001  6.1191763e-001
  3.8800000e-001  6.1595574e-001
  3.8900000e-001  6.2000622e-001
  3.9000000e-001  6.2406901e-001
  3.9100000e-001  6.2814408e-001
  3.9200000e-001  6.3223137e-001
  3.9300000e-001  6.3633085e-001
  3.9400000e-001  6.4044246e-001
  3.9500000e-001  6.4456617e-001
  3.9600000e-001  6.4870191e-001
  3.9700000e-001  6.5284965e-001
  3.9800000e-001  6.5700933e-001
  3.9900000e-001  6.6118091e-001
  4.0000000e-001  6.6536433e-001
  4.0100000e-001  6.6955955e-001
  4.0200000e-001  6.7376652e-001
  4.0300000e-001  6.7798518e-001
  4.0400000e-001  6.8221549e-001
  4.0500000e-001  6.8645739e-001
  4.0600000e-001  6.9071083e-001
  4.0700000e-001  6.9497575e-001
  4.0800000e-001  6.9925211e-001
  4.0900000e-001  7.0353986e-001
  4.1000000e-001  7.0783892e-001
  4.1100000e-001  7.1214926e-001
  4.1200000e-001  7.1647081e-001
  4.1300000e-001  7.2080353e-001
  4.1400000e-001  7.2514735e-001
  4.1500000e-001  7.2950221e-001
  4.1600000e-001  7.3386807e-001
  4.1700000e-001  7.3824485e-001
  4.1800000e-001  7.4263251e-001
  4.1900000e-001  7.4703099e-001
  4.2000000e-001  7.5144022e-001
  4.2100000e-001  7.5586015e-001
  4.2200000e-001  7.6029072e-001
  4.2300000e-001  7.6473186e-001
  4.2400000e-001  7.6918352e-001
  4.2500000e-001  7.7364563e-001
  4.2600000e-001  7.7811813e-001
  4.2700000e-001  7.8260095e-001
  4.2800000e-001  7.8709404e-001
  4.2900000e-001  7.9159734e-001
  4.3000000e-001  7.9611077e-001
  4.3100000e-001  8.0063427e-001
  4.3200000e-001  8.0516778e-001
  4.3300000e-001  8.0971123e-001
  4.3400000e-001  8.1426455e-001
  4.3500000e-001  8.1882768e-001
  4.3600000e-001  8.2340056e-001
  4.3700000e-001  8.2798310e-001
  4.3800000e-001  8.3257526e-001
  4.3900000e-001  8.3717694e-001
  4.4000000e-001  8.4178810e-001
  4.4100000e-001  8.4640865e-001
  4.4200000e-001  8.5103853e-001
  4.4300000e-001  8.5567767e-001
  4.4400000e-001  8.6032599e-001
  4.4500000e-001  8.6498342e-001
  4.4600000e-001  8.6964989e-001
  4.4700000e-001  8.7432534e-001
  4.4800000e-001  8.7900967e-001
  4.4900000e-001  8.8370283e-001
  4.5000000e-001  8.8840473e-001
  4.5100000e-001  8.9311531e-001
  4.5200000e-001  8.9783448e-001
  4.5300000e-001  9.0256217e-001
  4.5400000e-001  9.0729830e-001
  4.5500000e-001  9.1204281e-001
  4.5600000e-001  9.1679560e-001
  4.5700000e-001  9.2155660e-001
  4.5800000e-001  9.2632573e-001
  4.5900000e-001  9.3110292e-001
  4.6000000e-001  9.3588808e-001
  4.6100000e-001  9.4068113e-001
  4.6200000e-001  9.4548200e-001
  4.6300000e-001  9.5029060e-001
  4.6400000e-001  9.5510685e-001
  4.6500000e-001  9.5993067e-001
  4.6600000e-001  9.6476197e-001
  4.6700000e-001  9.6960068e-001
  4.6800000e-001  9.7444670e-001
  4.6900000e-001  9.7929996e-001
  4.7000000e-001  9.8416037e-001
  4.7100000e-001  9.8902784e-001
  4.7200000e-001  9.9390229e-001
  4.7300000e-001  9.9878363e-001
  4.7400000e-001  1.0036718e+000
  4.7500000e-001  1.0085666e+000
  4.7600000e-001  1.0134681e+000
  4.7700000e-001  1.0183762e+000
  4.7800000e-001  1.0232906e+000
  4.7900000e-001  1.0282115e+000
  4.8000000e-001  1.0331386e+000
  4.8100000e-001  1.0380719e+000
  4.8200000e-001  1.0430113e+000
  4.8300000e-001  1.0479567e+000
  4.8400000e-001  1.0529079e+000
  4.8500000e-001  1.0578650e+000
  4.8600000e-001  1.0628279e+000
  4.8700000e-001  1.0677963e+000
  4.8800000e-001  1.0727703e+000
  4.8900000e-001  1.0777497e+000
  4.9000000e-001  1.0827344e+000
  4.9100000e-001  1.0877244e+000
  4.9200000e-001  1.0927196e+000
  4.9300000e-001  1.0977197e+000
  4.9400000e-001  1.1027249e+000
  4.9500000e-001  1.1077349e+000
  4.9600000e-001  1.1127496e+000
  4.9700000e-001  1.1177690e+000
  4.9800000e-001  1.1227930e+000
  4.9900000e-001  1.1278214e+000
  5.0000000e-001  1.1328542e+000
  5.0100000e-001  1.1378912e+000
  5.0200000e-001  1.1429323e+000
  5.0300000e-001  1.1479776e+000
  5.0400000e-001  1.1530267e+000
  5.0500000e-001  1.1580797e+000
  5.0600000e-001  1.1631364e+000
  5.0700000e-001  1.1681968e+000
  5.0800000e-001  1.1732607e+000
  5.0900000e-001  1.1783280e+000
  5.1000000e-001  1.1833986e+000
  5.1100000e-001  1.1884724e+000
  5.1200000e-001  1.1935493e+000
  5.1300000e-001  1.1986292e+000
  5.1400000e-001  1.2037120e+000
  5.1500000e-001  1.2087976e+000
  5.1600000e-001  1.2138858e+000
  5.1700000e-001  1.2189765e+000
  5.1800000e-001  1.2240697e+000
  5.1900000e-001  1.2291653e+000
  5.2000000e-001  1.2342630e+000
  5.2100000e-001  1.2393628e+000
  5.2200000e-001  1.2444647e+000
  5.2300000e-001  1.2495684e+000
  5.2400000e-001  1.2546738e+000
  5.2500000e-001  1.2597809e+000
  5.2600000e-001  1.2648896e+000
  5.2700000e-001  1.2699996e+000
  5.2800000e-001  1.2751109e+000
  5.2900000e-001  1.2802234e+000
  5.3000000e-001  1.2853370e+000
  5.3100000e-001  1.2904515e+000
  5.3200000e-001  1.2955668e+000
  5.3300000e-001  1.3006829e+000
  5.3400000e-001  1.3057995e+000
  5.3500000e-001  1.3109165e+000
  5.3600000e-001  1.3160339e+000
  5.3700000e-001  1.3211516e+000
  5.3800000e-001  1.3262693e+000
  5.3900000e-001  1.3313870e+000
  5.4000000e-001  1.3365045e+000
  5.4100000e-001  1.3416217e+000
  5.4200000e-001  1.3467386e+000
  5.4300000e-001  1.3518549e+000
  5.4400000e-001  1.3569706e+000
  5.4500000e-001  1.3620854e+000
  5.4600000e-001  1.3671994e+000
  5.4700000e-001  1.3723123e+000
  5.4800000e-001  1.3774241e+000
  5.4900000e-001  1.3825345e+000
  5.5000000e-001  1.3876435e+000
  5.5100000e-001  1.3927510e+000
  5.5200000e-001  1.3978568e+000
  5.5300000e-001  1.4029608e+000
  5.5400000e-001  1.4080628e+000
  5.5500000e-001  1.4131627e+000
  5.5600000e-001  1.4182604e+000
  5.5700000e-001  1.4233558e+000
  5.5800000e-001  1.4284486e+000
  5.5900000e-001  1.4335389e+000
  5.6000000e-001  1.4386263e+000
  5.6100000e-001  1.4437109e+000
  5.6200000e-001  1.4487925e+000
  5.6300000e-001  1.4538708e+000
  5.6400000e-001  1.4589459e+000
  5.6500000e-001  1.4640175e+000
  5.6600000e-001  1.4690855e+000
  5.6700000e-001  1.4741498e+000
  5.6800000e-001  1.4792103e+000
  5.6900000e-001  1.4842667e+000
  5.7000000e-001  1.4893190e+000
  5.7100000e-001  1.4943669e+000
  5.7200000e-001  1.4994105e+000
  5.7300000e-001  1.5044494e+000
  5.7400000e-001  1.5094836e+000
  5.7500000e-001  1.5145130e+000
  5.7600000e-001  1.5195373e+000
  5.7700000e-001  1.5245564e+000
  5.7800000e-001  1.5295703e+000
  5.7900000e-001  1.5345787e+000
  5.8000000e-001  1.5395814e+000
  5.8100000e-001  1.5445785e+000
  5.8200000e-001  1.5495696e+000
  5.8300000e-001  1.5545546e+000
  5.8400000e-001  1.5595334e+000
  5.8500000e-001  1.5645059e+000
  5.8600000e-001  1.5694719e+000
  5.8700000e-001  1.5744312e+000
  5.8800000e-001  1.5793836e+000
  5.8900000e-001  1.5843291e+000
  5.9000000e-001  1.5892675e+000
  5.9100000e-001  1.5941986e+000
  5.9200000e-001  1.5991222e+000
  5.9300000e-001  1.6040383e+000
  5.9400000e-001  1.6089466e+000
  5.9500000e-001  1.6138469e+000
  5.9600000e-001  1.6187392e+000
  5.9700000e-001  1.6236233e+000
  5.9800000e-001  1.6284990e+000
  5.9900000e-001  1.6333661e+000
  6.0000000e-001  1.6382245e+000
  6.0100000e-001  1.6430741e+000
  6.0200000e-001  1.6479146e+000
  6.0300000e-001  1.6527458e+000
  6.0400000e-001  1.6575678e+000
  6.0500000e-001  1.6623802e+000
  6.0600000e-001  1.6671829e+000
  6.0700000e-001  1.6719757e+000
  6.0800000e-001  1.6767585e+000
  6.0900000e-001  1.6815311e+000
  6.1000000e-001  1.6862933e+000
  6.1100000e-001  1.6910450e+000
  6.1200000e-001  1.6957860e+000
  6.1300000e-001  1.7005162e+000
  6.1400000e-001  1.7052352e+000
  6.1500000e-001  1.7099431e+000
  6.1600000e-001  1.7146396e+000
  6.1700000e-001  1.7193245e+000
  6.1800000e-001  1.7239977e+000
  6.1900000e-001  1.7286589e+000
  6.2000000e-001  1.7333081e+000
  6.2100000e-001  1.7379450e+000
  6.2200000e-001  1.7425695e+000
  6.2300000e-001  1.7471814e+000
  6.2400000e-001  1.7517805e+000
  6.2500000e-001  1.7563666e+000
  6.2600000e-001  1.7609395e+000
  6.2700000e-001  1.7654992e+000
  6.2800000e-001  1.7700453e+000
  6.2900000e-001  1.7745777e+000
  6.3000000e-001  1.7790963e+000
  6.3100000e-001  1.7836008e+000
  6.3200000e-001  1.7880910e+000
  6.3300000e-001  1.7925669e+000
  6.3400000e-001  1.7970281e+000
  6.3500000e-001  1.8014745e+000
  6.3600000e-001  1.8059060e+000
  6.3700000e-001  1.8103222e+000
  6.3800000e-001  1.8147232e+000
  6.3900000e-001  1.8191085e+000
  6.4000000e-001  1.8234782e+000
  6.4100000e-001  1.8278319e+000
  6.4200000e-001  1.8321695e+000
  6.4300000e-001  1.8364908e+000
  6.4400000e-001  1.8407956e+000
  6.4500000e-001  1.8450837e+000
  6.4600000e-001  1.8493550e+000
  6.4700000e-001  1.8536091e+000
  6.4800000e-001  1.8578460e+000
  6.4900000e-001  1.8620654e+000
  6.5000000e-001  1.8662671e+000
  6.5100000e-001  1.8704510e+000
  6.5200000e-001  1.8746168e+000
  6.5300000e-001  1.8787643e+000
  6.5400000e-001  1.8828934e+000
  6.5500000e-001  1.8870038e+000
  6.5600000e-001  1.8910954e+000
  6.5700000e-001  1.8951679e+000
  6.5800000e-001  1.8992211e+000
  6.5900000e-001  1.9032549e+000
  6.6000000e-001  1.9072689e+000
  6.6100000e-001  1.9112631e+000
  6.6200000e-001  1.9152372e+000
  6.6300000e-001  1.9191910e+000
  6.6400000e-001  1.9231244e+000
  6.6500000e-001  1.9270370e+000
  6.6600000e-001  1.9309286e+000
  6.6700000e-001  1.9347992e+000
  6.6800000e-001  1.9386484e+000
  6.6900000e-001  1.9424761e+000
  6.7000000e-001  1.9462820e+000
  6.7100000e-001  1.9500659e+000
  6.7200000e-001  1.9538277e+000
  6.7300000e-001  1.9575670e+000
  6.7400000e-001  1.9612837e+000
  6.7500000e-001  1.9649776e+000
  6.7600000e-001  1.9686484e+000
  6.7700000e-001  1.9722960e+000
  6.7800000e-001  1.9759200e+000
  6.7900000e-001  1.9795204e+000
  6.8000000e-001  1.9830968e+000
  6.8100000e-001  1.9866491e+000
  6.8200000e-001  1.9901770e+000
  6.8300000e-001  1.9936803e+000
  6.8400000e-001  1.9971588e+000
  6.8500000e-001  2.0006122e+000
  6.8600000e-001  2.0040404e+000
  6.8700000e-001  2.0074431e+000
  6.8800000e-001  2.0108201e+000
  6.8900000e-001  2.0141711e+000
  6.9000000e-001  2.0174959e+000
  6.9100000e-001  2.0207943e+000
  6.9200000e-001  2.0240661e+000
  6.9300000e-001  2.0273110e+000
  6.9400000e-001  2.0305288e+000
  6.9500000e-001  2.0337193e+000
  6.9600000e-001  2.0368822e+000
  6.9700000e-001  2.0400173e+000
  6.9800000e-001  2.0431244e+000
  6.9900000e-001  2.0462032e+000
  7.0000000e-001  2.0492534e+000
  7.0100000e-001  2.0522749e+000
  7.0200000e-001  2.0552675e+000
  7.0300000e-001  2.0582308e+000
  7.0400000e-001  2.0611646e+000
  7.0500000e-001  2.0640687e+000
  7.0600000e-001  2.0669428e+000
  7.0700000e-001  2.0697868e+000
  7.0800000e-001  2.0726002e+000
  7.0900000e-001  2.0753830e+000
  7.1000000e-001  2.0781349e+000
  7.1100000e-001  2.0808556e+000
  7.1200000e-001  2.0835448e+000
  7.1300000e-001  2.0862024e+000
  7.1400000e-001  2.0888280e+000
  7.1500000e-001  2.0914214e+000
  7.1600000e-001  2.0939824e+000
  7.1700000e-001  2.0965107e+000
  7.1800000e-001  2.0990060e+000
  7.1900000e-001  2.1014682e+000
  7.2000000e-001  2.1038969e+000
  7.2100000e-001  2.1062918e+000
  7.2200000e-001  2.1086528e+000
  7.2300000e-001  2.1109796e+000
  7.2400000e-001  2.1132719e+000
  7.2500000e-001  2.1155294e+000
  7.2600000e-001  2.1177519e+000
  7.2700000e-001  2.1199391e+000
  7.2800000e-001  2.1220908e+000
  7.2900000e-001  2.1242067e+000
  7.3000000e-001  2.1262865e+000
  7.3100000e-001  2.1283300e+000
  7.3200000e-001  2.1303368e+000
  7.3300000e-001  2.1323068e+000
  7.3400000e-001  2.1342396e+000
  7.3500000e-001  2.1361351e+000
  7.3600000e-001  2.1379928e+000
  7.3700000e-001  2.1398125e+000
  7.3800000e-001  2.1415940e+000
  7.3900000e-001  2.1433370e+000
  7.4000000e-001  2.1450412e+000
  7.4100000e-001  2.1467064e+000
  7.4200000e-001  2.1483322e+000
  7.4300000e-001  2.1499183e+000
  7.4400000e-001  2.1514646e+000
  7.4500000e-001  2.1529706e+000
  7.4600000e-001  2.1544362e+000
  7.4700000e-001  2.1558610e+000
  7.4800000e-001  2.1572448e+000
  7.4900000e-001  2.1585873e+000
  7.5000000e-001  2.1598881e+000
  7.5100000e-001  2.1611471e+000
  7.5200000e-001  2.1623638e+000
  7.5300000e-001  2.1635380e+000
  7.5400000e-001  2.1646695e+000
  7.5500000e-001  2.1657579e+000
  7.5600000e-001  2.1668029e+000
  7.5700000e-001  2.1678043e+000
  7.5800000e-001  2.1687617e+000
  7.5900000e-001  2.1696749e+000
  7.6000000e-001  2.1705435e+000
  7.6100000e-001  2.1713672e+000
  7.6200000e-001  2.1721458e+000
  7.6300000e-001  2.1728789e+000
  7.6400000e-001  2.1735662e+000
  7.6500000e-001  2.1742075e+000
  7.6600000e-001  2.1748024e+000
  7.6700000e-001  2.1753506e+000
  7.6800000e-001  2.1758519e+000
  7.6900000e-001  2.1763058e+000
  7.7000000e-001  2.1767121e+000
  7.7100000e-001  2.1770704e+000
  7.7200000e-001  2.1773806e+000
  7.7300000e-001  2.1776421e+000
  7.7400000e-001  2.1778548e+000
  7.7500000e-001  2.1780183e+000
  7.7600000e-001  2.1781323e+000
  7.7700000e-001  2.1781964e+000
  7.7800000e-001  2.1782104e+000
  7.7900000e-001  2.1781739e+000
  7.8000000e-001  2.1780865e+000
  7.8100000e-001  2.1779481e+000
  7.8200000e-001  2.1777582e+000
  7.8300000e-001  2.1775165e+000
  7.8400000e-001  2.1772227e+000
  7.8500000e-001  2.1768764e+000
  7.8600000e-001  2.1764773e+000
  7.8700000e-001  2.1760252e+000
  7.8800000e-001  2.1755195e+000
  7.8900000e-001  2.1749601e+000
  7.9000000e-001  2.1743465e+000
  7.9100000e-001  2.1736785e+000
  7.9200000e-001  2.1729556e+000
  7.9300000e-001  2.1721775e+000
  7.9400000e-001  2.1713440e+000
  7.9500000e-001  2.1704546e+000
  7.9600000e-001  2.1695090e+000
  7.9700000e-001  2.1685068e+000
  7.9800000e-001  2.1674478e+000
  7.9900000e-001  2.1663315e+000
  8.0000000e-001  2.1651575e+000
  8.0100000e-001  2.1639256e+000
  8.0200000e-001  2.1626354e+000
  8.0300000e-001  2.1612864e+000
  8.0400000e-001  2.1598785e+000
  8.0500000e-001  2.1584111e+000
  8.0600000e-001  2.1568839e+000
  8.0700000e-001  2.1552966e+000
  8.0800000e-001  2.1536487e+000
  8.0900000e-001  2.1519400e+000
  8.1000000e-001  2.1501700e+000
  8.1100000e-001  2.1483384e+000
  8.1200000e-001  2.1464448e+000
  8.1300000e-001  2.1444888e+000
  8.1400000e-001  2.1424700e+000
  8.1500000e-001  2.1403881e+000
  8.1600000e-001  2.1382427e+000
  8.1700000e-001  2.1360333e+000
  8.1800000e-001  2.1337596e+000
  8.1900000e-001  2.1314213e+000
  8.2000000e-001  2.1290179e+000
  8.2100000e-001  2.1265490e+000
  8.2200000e-001  2.1240142e+000
  8.2300000e-001  2.1214132e+000
  8.2400000e-001  2.1187455e+000
  8.2500000e-001  2.1160107e+000
  8.2600000e-001  2.1132085e+000
  8.2700000e-001  2.1103384e+000
  8.2800000e-001  2.1074001e+000
  8.2900000e-001  2.1043930e+000
  8.3000000e-001  2.1013168e+000
  8.3100000e-001  2.0981711e+000
  8.3200000e-001  2.0949555e+000
  8.3300000e-001  2.0916696e+000
  8.3400000e-001  2.0883128e+000
  8.3500000e-001  2.0848849e+000
  8.3600000e-001  2.0813853e+000
  8.3700000e-001  2.0778137e+000
  8.3800000e-001  2.0741697e+000
  8.3900000e-001  2.0704527e+000
  8.4000000e-001  2.0666623e+000
  8.4100000e-001  2.0627982e+000
  8.4200000e-001  2.0588599e+000
  8.4300000e-001  2.0548469e+000
  8.4400000e-001  2.0507588e+000
  8.4500000e-001  2.0465951e+000
  8.4600000e-001  2.0423554e+000
  8.4700000e-001  2.0380392e+000
  8.4800000e-001  2.0336461e+000
  8.4900000e-001  2.0291756e+000
  8.5000000e-001  2.0246273e+000
  8.5100000e-001  2.0200007e+000
  8.5200000e-001  2.0152953e+000
  8.5300000e-001  2.0105107e+000
  8.5400000e-001  2.0056463e+000
  8.5500000e-001  2.0007017e+000
  8.5600000e-001  1.9956765e+000
  8.5700000e-001  1.9905700e+000
  8.5800000e-001  1.9853820e+000
  8.5900000e-001  1.9801118e+000
  8.6000000e-001  1.9747589e+000
  8.6100000e-001  1.9693230e+000
  8.6200000e-001  1.9638034e+000
  8.6300000e-001  1.9581996e+000
  8.6400000e-001  1.9525113e+000
  8.6500000e-001  1.9467377e+000
  8.6600000e-001  1.9408785e+000
  8.6700000e-001  1.9349332e+000
  8.6800000e-001  1.9289011e+000
  8.6900000e-001  1.9227818e+000
  8.7000000e-001  1.9165747e+000
  8.7100000e-001  1.9102793e+000
  8.7200000e-001  1.9038951e+000
  8.7300000e-001  1.8974216e+000
  8.7400000e-001  1.8908581e+000
  8.7500000e-001  1.8842041e+000
  8.7600000e-001  1.8774591e+000
  8.7700000e-001  1.8706225e+000
  8.7800000e-001  1.8636938e+000
  8.7900000e-001  1.8566723e+000
  8.8000000e-001  1.8495576e+000
  8.8100000e-001  1.8423489e+000
  8.8200000e-001  1.8350459e+000
  8.8300000e-001  1.8276478e+000
  8.8400000e-001  1.8201540e+000
  8.8500000e-001  1.8125640e+000
  8.8600000e-001  1.8048772e+000
  8.8700000e-001  1.7970929e+000
  8.8800000e-001  1.7892106e+000
  8.8900000e-001  1.7812295e+000
  8.9000000e-001  1.7731492e+000
  8.9100000e-001  1.7649689e+000
  8.9200000e-001  1.7566881e+000
  8.9300000e-001  1.7483060e+000
  8.9400000e-001  1.7398220e+000
  8.9500000e-001  1.7312355e+000
  8.9600000e-001  1.7225457e+000
  8.9700000e-001  1.7137521e+000
  8.9800000e-001  1.7048540e+000
  8.9900000e-001  1.6958506e+000
  9.0000000e-001  1.6867412e+000
  9.0100000e-001  1.6775252e+000
  9.0200000e-001  1.6682019e+000
  9.0300000e-001  1.6587705e+000
  9.0400000e-001  1.6492303e+000
  9.0500000e-001  1.6395806e+000
  9.0600000e-001  1.6298206e+000
  9.0700000e-001  1.6199496e+000
  9.0800000e-001  1.6099668e+000
  9.0900000e-001  1.5998714e+000
  9.1000000e-001  1.5896627e+000
  9.1100000e-001  1.5793399e+000
  9.1200000e-001  1.5689022e+000
  9.1300000e-001  1.5583487e+000
  9.1400000e-001  1.5476786e+000
  9.1500000e-001  1.5368911e+000
  9.1600000e-001  1.5259854e+000
  9.1700000e-001  1.5149606e+000
  9.1800000e-001  1.5038158e+000
  9.1900000e-001  1.4925501e+000
  9.2000000e-001  1.4811627e+000
  9.2100000e-001  1.4696526e+000
  9.2200000e-001  1.4580189e+000
  9.2300000e-001  1.4462607e+000
  9.2400000e-001  1.4343770e+000
  9.2500000e-001  1.4223668e+000
  9.2600000e-001  1.4102292e+000
  9.2700000e-001  1.3979631e+000
  9.2800000e-001  1.3855675e+000
  9.2900000e-001  1.3730414e+000
  9.3000000e-001  1.3603837e+000
  9.3100000e-001  1.3475933e+000
  9.3200000e-001  1.3346692e+000
  9.3300000e-001  1.3216102e+000
  9.3400000e-001  1.3084151e+000
  9.3500000e-001  1.2950828e+000
  9.3600000e-001  1.2816121e+000
  9.3700000e-001  1.2680018e+000
  9.3800000e-001  1.2542506e+000
  9.3900000e-001  1.2403573e+000
  9.4000000e-001  1.2263205e+000
  9.4100000e-001  1.2121389e+000
  9.4200000e-001  1.1978111e+000
  9.4300000e-001  1.1833358e+000
  9.4400000e-001  1.1687115e+000
  9.4500000e-001  1.1539367e+000
  9.4600000e-001  1.1390100e+000
  9.4700000e-001  1.1239297e+000
  9.4800000e-001  1.1086942e+000
  9.4900000e-001  1.0933020e+000
  9.5000000e-001  1.0777513e+000
  9.5100000e-001  1.0620403e+000
  9.5200000e-001  1.0461673e+000
  9.5300000e-001  1.0301304e+000
  9.5400000e-001  1.0139277e+000
  9.5500000e-001  9.9755723e-001
  9.5600000e-001  9.8101687e-001
  9.5700000e-001  9.6430451e-001
  9.5800000e-001  9.4741794e-001
  9.5900000e-001  9.3035487e-001
  9.6000000e-001  9.1311291e-001
  9.6100000e-001  8.9568955e-001
  9.6200000e-001  8.7808222e-001
  9.6300000e-001  8.6028820e-001
  9.6400000e-001  8.4230466e-001
  9.6500000e-001  8.2412863e-001
  9.6600000e-001  8.0575699e-001
  9.6700000e-001  7.8718649e-001
  9.6800000e-001  7.6841366e-001
  9.6900000e-001  7.4943489e-001
  9.7000000e-001  7.3024633e-001
  9.7100000e-001  7.1084392e-001
  9.7200000e-001  6.9122334e-001
  9.7300000e-001  6.7137999e-001
  9.7400000e-001  6.5130896e-001
  9.7500000e-001  6.3100500e-001
  9.7600000e-001  6.1046247e-001
  9.7700000e-001  5.8967529e-001
  9.7800000e-001  5.6863689e-001
  9.7900000e-001  5.4734013e-001
  9.8000000e-001  5.2577723e-001
  9.8100000e-001  5.0393967e-001
  9.8200000e-001  4.8181805e-001
  9.8300000e-001  4.5940198e-001
  9.8400000e-001  4.3667986e-001
  9.8500000e-001  4.1363869e-001
  9.8600000e-001  3.9026374e-001
  9.8700000e-001  3.6653818e-001
  9.8800000e-001  3.4244262e-001
  9.8900000e-001  3.1795440e-001
  9.9000000e-001  2.9304669e-001
  9.9100000e-001  2.6768719e-001
  9.9200000e-001  2.4183625e-001
  9.9300000e-001  2.1544397e-001
  9.9400000e-001  1.8844563e-001
  9.9500000e-001  1.6075384e-001
  9.9600000e-001  1.3224412e-001
  9.9700000e-001  1.0272487e-001
  9.9800000e-001  7.1862870e-002
  9.9900000e-001  3.8929202e-002
  1.0000000e+000  0.0000000e+000


==> Figures39-A9.txt <==
  0.0000000e+000  0.0000000e+000
  1.0000000e-003  2.3211315e-010
  2.0000000e-003  2.7279431e-009
  3.0000000e-003  1.1527737e-008
  4.0000000e-003  3.2046233e-008
  5.0000000e-003  7.0819365e-008
  6.0000000e-003  1.3536029e-007
  7.0000000e-003  2.3406151e-007
  8.0000000e-003  3.7612233e-007
  9.0000000e-003  5.7149190e-007
  1.0000000e-002  8.3082300e-007
  1.1000000e-002  1.1654333e-006
  1.2000000e-002  1.5872725e-006
  1.3000000e-002  2.1088934e-006
  1.4000000e-002  2.7434270e-006
  1.5000000e-002  3.5045596e-006
  1.6000000e-002  4.4065132e-006
  1.7000000e-002  5.4640268e-006
  1.8000000e-002  6.6923399e-006
  1.9000000e-002  8.1071774e-006
  2.0000000e-002  9.7247350e-006
  2.1000000e-002  1.1561667e-005
  2.2000000e-002  1.3635072e-005
  2.3000000e-002  1.5962486e-005
  2.4000000e-002  1.8561867e-005
  2.5000000e-002  2.1451585e-005
  2.6000000e-002  2.4650419e-005
  2.7000000e-002  2.8177540e-005
  2.8000000e-002  3.2052506e-005
  2.9000000e-002  3.6295255e-005
  3.0000000e-002  4.0926096e-005
  3.1000000e-002  4.5965702e-005
  3.2000000e-002  5.1435103e-005
  3.3000000e-002  5.7355678e-005
  3.4000000e-002  6.3749151e-005
  3.5000000e-002  7.0637583e-005
  3.6000000e-002  7.8043367e-005
  3.7000000e-002  8.5989221e-005
  3.8000000e-002  9.4498185e-005
  3.9000000e-002  1.0359361e-004
  4.0000000e-002  1.1329917e-004
  4.1000000e-002  1.2363882e-004
  4.2000000e-002  1.3463684e-004
  4.3000000e-002  1.4631779e-004
  4.4000000e-002  1.5870652e-004
  4.5000000e-002  1.7182819e-004
  4.6000000e-002  1.8570821e-004
  4.7000000e-002  2.0037229e-004
  4.8000000e-002  2.1584639e-004
  4.9000000e-002  2.3215679e-004
  5.0000000e-002  2.4932997e-004
  5.1000000e-002  2.6739273e-004
  5.2000000e-002  2.8637209e-004
  5.3000000e-002  3.0629534e-004
  5.4000000e-002  3.2719004e-004
  5.5000000e-002  3.4908397e-004
  5.6000000e-002  3.7200516e-004
  5.7000000e-002  3.9598189e-004
  5.8000000e-002  4.2104269e-004
  5.9000000e-002  4.4721631e-004
  6.0000000e-002  4.7453172e-004
  6.1000000e-002  5.0301815e-004
  6.2000000e-002  5.3270504e-004
  6.3000000e-002  5.6362205e-004
  6.4000000e-002  5.9579907e-004
  6.5000000e-002  6.2926620e-004
  6.6000000e-002  6.6405377e-004
  6.7000000e-002  7.0019232e-004
  6.8000000e-002  7.3771257e-004
  6.9000000e-002  7.7664549e-004
  7.0000000e-002  8.1702223e-004
  7.1000000e-002  8.5887416e-004
  7.2000000e-002  9.0223282e-004
  7.3000000e-002  9.4712998e-004
  7.4000000e-002  9.9359759e-004
  7.5000000e-002  1.0416678e-003
  7.6000000e-002  1.0913729e-003
  7.7000000e-002  1.1427455e-003
  7.8000000e-002  1.1958183e-003
  7.9000000e-002  1.2506241e-003
  8.0000000e-002  1.3071961e-003
  8.1000000e-002  1.3655675e-003
  8.2000000e-002  1.4257717e-003
  8.3000000e-002  1.4878423e-003
  8.4000000e-002  1.5518132e-003
  8.5000000e-002  1.6177182e-003
  8.6000000e-002  1.6855915e-003
  8.7000000e-002  1.7554674e-003
  8.8000000e-002  1.8273804e-003
  8.9000000e-002  1.9013650e-003
  9.0000000e-002  1.9774561e-003
  9.1000000e-002  2.0556886e-003
  9.2000000e-002  2.1360975e-003
  9.3000000e-002  2.2187182e-003
  9.4000000e-002  2.3035860e-003
  9.5000000e-002  2.3907366e-003
  9.6000000e-002  2.4802055e-003
  9.7000000e-002  2.5720287e-003
  9.8000000e-002  2.6662422e-003
  9.9000000e-002  2.7628821e-003
  1.0000000e-001  2.8619848e-003
  1.0100000e-001  2.9635865e-003
  1.0200000e-001  3.0677241e-003
  1.0300000e-001  3.1744340e-003
  1.0400000e-001  3.2837533e-003
  1.0500000e-001  3.3957188e-003
  1.0600000e-001  3.5103678e-003
  1.0700000e-001  3.6277373e-003
  1.0800000e-001  3.7478649e-003
  1.0900000e-001  3.8707881e-003
  1.1000000e-001  3.9965444e-003
  1.1100000e-001  4.1251716e-003
  1.1200000e-001  4.2567076e-003
  1.1300000e-001  4.3911905e-003
  1.1400000e-001  4.5286582e-003
  1.1500000e-001  4.6691492e-003
  1.1600000e-001  4.8127017e-003
  1.1700000e-001  4.9593543e-003
  1.1800000e-001  5.1091454e-003
  1.1900000e-001  5.2621139e-003
  1.2000000e-001  5.4182985e-003
  1.2100000e-001  5.5777382e-003
  1.2200000e-001  5.7404720e-003
  1.2300000e-001  5.9065391e-003
  1.2400000e-001  6.0759787e-003
  1.2500000e-001  6.2488301e-003
  1.2600000e-001  6.4251328e-003
  1.2700000e-001  6.6049264e-003
  1.2800000e-001  6.7882506e-003
  1.2900000e-001  6.9751450e-003
  1.3000000e-001  7.1656496e-003
  1.3100000e-001  7.3598042e-003
  1.3200000e-001  7.5576491e-003
  1.3300000e-001  7.7592242e-003
  1.3400000e-001  7.9645698e-003
  1.3500000e-001  8.1737263e-003
  1.3600000e-001  8.3867340e-003
  1.3700000e-001  8.6036335e-003
  1.3800000e-001  8.8244654e-003
  1.3900000e-001  9.0492702e-003
  1.4000000e-001  9.2780889e-003
  1.4100000e-001  9.5109621e-003
  1.4200000e-001  9.7479309e-003
  1.4300000e-001  9.9890362e-003
  1.4400000e-001  1.0234319e-002
  1.4500000e-001  1.0483821e-002
  1.4600000e-001  1.0737583e-002
  1.4700000e-001  1.0995646e-002
  1.4800000e-001  1.1258051e-002
  1.4900000e-001  1.1524841e-002
  1.5000000e-001  1.1796057e-002
  1.5100000e-001  1.2071740e-002
  1.5200000e-001  1.2351932e-002
  1.5300000e-001  1.2636675e-002
  1.5400000e-001  1.2926010e-002
  1.5500000e-001  1.3219979e-002
  1.5600000e-001  1.3518625e-002
  1.5700000e-001  1.3821989e-002
  1.5800000e-001  1.4130114e-002
  1.5900000e-001  1.4443041e-002
  1.6000000e-001  1.4760813e-002
  1.6100000e-001  1.5083471e-002
  1.6200000e-001  1.5411059e-002
  1.6300000e-001  1.5743618e-002
  1.6400000e-001  1.6081192e-002
  1.6500000e-001  1.6423821e-002
  1.6600000e-001  1.6771550e-002
  1.6700000e-001  1.7124420e-002
  1.6800000e-001  1.7482474e-002
  1.6900000e-001  1.7845756e-002
  1.7000000e-001  1.8214306e-002
  1.7100000e-001  1.8588169e-002
  1.7200000e-001  1.8967387e-002
  1.7300000e-001  1.9352002e-002
  1.7400000e-001  1.9742059e-002
  1.7500000e-001  2.0137599e-002
  1.7600000e-001  2.0538666e-002
  1.7700000e-001  2.0945302e-002
  1.7800000e-001  2.1357551e-002
  1.7900000e-001  2.1775457e-002
  1.8000000e-001  2.2199061e-002
  1.8100000e-001  2.2628407e-002
  1.8200000e-001  2.3063538e-002
  1.8300000e-001  2.3504498e-002
  1.8400000e-001  2.3951330e-002
  1.8500000e-001  2.4404077e-002
  1.8600000e-001  2.4862783e-002
  1.8700000e-001  2.5327490e-002
  1.8800000e-001  2.5798243e-002
  1.8900000e-001  2.6275084e-002
  1.9000000e-001  2.6758057e-002
  1.9100000e-001  2.7247205e-002
  1.9200000e-001  2.7742572e-002
  1.9300000e-001  2.8244202e-002
  1.9400000e-001  2.8752138e-002
  1.9500000e-001  2.9266424e-002
  1.9600000e-001  2.9787102e-002
  1.9700000e-001  3.0314217e-002
  1.9800000e-001  3.0847813e-002
  1.9900000e-001  3.1387932e-002
  2.0000000e-001  3.1934619e-002
  2.0100000e-001  3.2487917e-002
  2.0200000e-001  3.3047869e-002
  2.0300000e-001  3.3614521e-002
  2.0400000e-001  3.4187914e-002
  2.0500000e-001  3.4768093e-002
  2.0600000e-001  3.5355102e-002
  2.0700000e-001  3.5948984e-002
  2.0800000e-001  3.6549783e-002
  2.0900000e-001  3.7157543e-002
  2.1000000e-001  3.7772307e-002
  2.1100000e-001  3.8394119e-002
  2.1200000e-001  3.9023023e-002
  2.1300000e-001  3.9659063e-002
  2.1400000e-001  4.0302282e-002
  2.1500000e-001  4.0952724e-002
  2.1600000e-001  4.1610433e-002
  2.1700000e-001  4.2275452e-002
  2.1800000e-001  4.2947825e-002
  2.1900000e-001  4.3627597e-002
  2.2000000e-001  4.4314810e-002
  2.2100000e-001  4.5009508e-002
  2.2200000e-001  4.5711735e-002
  2.2300000e-001  4.6421535e-002
  2.2400000e-001  4.7138952e-002
  2.2500000e-001  4.7864028e-002
  2.2600000e-001  4.8596808e-002
  2.2700000e-001  4.9337335e-002
  2.2800000e-001  5.0085654e-002
  2.2900000e-001  5.0841806e-002
  2.3000000e-001  5.1605837e-002
  2.3100000e-001  5.2377790e-002
  2.3200000e-001  5.3157708e-002
  2.3300000e-001  5.3945634e-002
  2.3400000e-001  5.4741613e-002
  2.3500000e-001  5.5545688e-002
  2.3600000e-001  5.6357902e-002
  2.3700000e-001  5.7178298e-002
  2.3800000e-001  5.8006921e-002
  2.3900000e-001  5.8843813e-002
  2.4000000e-001  5.9689018e-002
  2.4100000e-001  6.0542579e-002
  2.4200000e-001  6.1404540e-002
  2.4300000e-001  6.2274943e-002
  2.4400000e-001  6.3153833e-002
  2.4500000e-001  6.4041252e-002
  2.4600000e-001  6.4937243e-002
  2.4700000e-001  6.5841850e-002
  2.4800000e-001  6.6755115e-002
  2.4900000e-001  6.7677083e-002
  2.5000000e-001  6.8607795e-002
  2.5100000e-001  6.9547295e-002
  2.5200000e-001  7.0495625e-002
  2.5300000e-001  7.1452830e-002
  2.5400000e-001  7.2418951e-002
  2.5500000e-001  7.3394031e-002
  2.5600000e-001  7.4378114e-002
  2.5700000e-001  7.5371241e-002
  2.5800000e-001  7.6373456e-002
  2.5900000e-001  7.7384802e-002
  2.6000000e-001  7.8405321e-002
  2.6100000e-001  7.9435055e-002
  2.6200000e-001  8.0474047e-002
  2.6300000e-001  8.1522339e-002
  2.6400000e-001  8.2579975e-002
  2.6500000e-001  8.3646996e-002
  2.6600000e-001  8.4723444e-002
  2.6700000e-001  8.5809362e-002
  2.6800000e-001  8.6904792e-002
  2.6900000e-001  8.8009777e-002
  2.7000000e-001  8.9124357e-002
  2.7100000e-001  9.0248576e-002
  2.7200000e-001  9.1382475e-002
  2.7300000e-001  9.2526096e-002
  2.7400000e-001  9.3679481e-002
  2.7500000e-001  9.4842672e-002
  2.7600000e-001  9.6015710e-002
  2.7700000e-001  9.7198638e-002
  2.7800000e-001  9.8391496e-002
  2.7900000e-001  9.9594326e-002
  2.8000000e-001  1.0080717e-001
  2.8100000e-001  1.0203007e-001
  2.8200000e-001  1.0326306e-001
  2.8300000e-001  1.0450620e-001
  2.8400000e-001  1.0575951e-001
  2.8500000e-001  1.0702304e-001
  2.8600000e-001  1.0829683e-001
  2.8700000e-001  1.0958092e-001
  2.8800000e-001  1.1087536e-001
  2.8900000e-001  1.1218018e-001
  2.9000000e-001  1.1349542e-001
  2.9100000e-001  1.1482113e-001
  2.9200000e-001  1.1615734e-001
  2.9300000e-001  1.1750410e-001
  2.9400000e-001  1.1886145e-001
  2.9500000e-001  1.2022942e-001
  2.9600000e-001  1.2160806e-001
  2.9700000e-001  1.2299740e-001
  2.9800000e-001  1.2439749e-001
  2.9900000e-001  1.2580837e-001
  3.0000000e-001  1.2723008e-001
  3.0100000e-001  1.2866265e-001
  3.0200000e-001  1.3010612e-001
  3.0300000e-001  1.3156055e-001
  3.0400000e-001  1.3302595e-001
  3.0500000e-001  1.3450239e-001
  3.0600000e-001  1.3598988e-001
  3.0700000e-001  1.3748848e-001
  3.0800000e-001  1.3899822e-001
  3.0900000e-001  1.4051914e-001
  3.1000000e-001  1.4205128e-001
  3.1100000e-001  1.4359468e-001
  3.1200000e-001  1.4514938e-001
  3.1300000e-001  1.4671541e-001
  3.1400000e-001  1.4829282e-001
  3.1500000e-001  1.4988164e-001
  3.1600000e-001  1.5148191e-001
  3.1700000e-001  1.5309367e-001
  3.1800000e-001  1.5471695e-001
  3.1900000e-001  1.5635181e-001
  3.2000000e-001  1.5799826e-001
  3.2100000e-001  1.5965636e-001
  3.2200000e-001  1.6132613e-001
  3.2300000e-001  1.6300762e-001
  3.2400000e-001  1.6470086e-001
  3.2500000e-001  1.6640590e-001
  3.2600000e-001  1.6812276e-001
  3.2700000e-001  1.6985149e-001
  3.2800000e-001  1.7159211e-001
  3.2900000e-001  1.7334468e-001
  3.3000000e-001  1.7510922e-001
  3.3100000e-001  1.7688577e-001
  3.3200000e-001  1.7867437e-001
  3.3300000e-001  1.8047505e-001
  3.3400000e-001  1.8228786e-001
  3.3500000e-001  1.8411282e-001
  3.3600000e-001  1.8594997e-001
  3.3700000e-001  1.8779935e-001
  3.3800000e-001  1.8966099e-001
  3.3900000e-001  1.9153493e-001
  3.4000000e-001  1.9342121e-001
  3.4100000e-001  1.9531986e-001
  3.4200000e-001  1.9723091e-001
  3.4300000e-001  1.9915440e-001
  3.4400000e-001  2.0109036e-001
  3.4500000e-001  2.0303884e-001
  3.4600000e-001  2.0499985e-001
  3.4700000e-001  2.0697345e-001
  3.4800000e-001  2.0895966e-001
  3.4900000e-001  2.1095851e-001
  3.5000000e-001  2.1297004e-001
  3.5100000e-001  2.1499429e-001
  3.5200000e-001  2.1703128e-001
  3.5300000e-001  2.1908106e-001
  3.5400000e-001  2.2114365e-001
  3.5500000e-001  2.2321909e-001
  3.5600000e-001  2.2530741e-001
  3.5700000e-001  2.2740864e-001
  3.5800000e-001  2.2952282e-001
  3.5900000e-001  2.3164997e-001
  3.6000000e-001  2.3379014e-001
  3.6100000e-001  2.3594335e-001
  3.6200000e-001  2.3810964e-001
  3.6300000e-001  2.4028903e-001
  3.6400000e-001  2.4248157e-001
  3.6500000e-001  2.4468727e-001
  3.6600000e-001  2.4690618e-001
  3.6700000e-001  2.4913831e-001
  3.6800000e-001  2.5138372e-001
  3.6900000e-001  2.5364242e-001
  3.7000000e-001  2.5591444e-001
  3.7100000e-001  2.5819983e-001
  3.7200000e-001  2.6049859e-001
  3.7300000e-001  2.6281078e-001
  3.7400000e-001  2.6513641e-001
  3.7500000e-001  2.6747553e-001
  3.7600000e-001  2.6982814e-001
  3.7700000e-001  2.7219430e-001
  3.7800000e-001  2.7457402e-001
  3.7900000e-001  2.7696733e-001
  3.8000000e-001  2.7937427e-001
  3.8100000e-001  2.8179486e-001
  3.8200000e-001  2.8422913e-001
  3.8300000e-001  2.8667712e-001
  3.8400000e-001  2.8913883e-001
  3.8500000e-001  2.9161432e-001
  3.8600000e-001  2.9410360e-001
  3.8700000e-001  2.9660670e-001
  3.8800000e-001  2.9912365e-001
  3.8900000e-001  3.0165447e-001
  3.9000000e-001  3.0419920e-001
  3.9100000e-001  3.0675785e-001
  3.9200000e-001  3.0933047e-001
  3.9300000e-001  3.1191706e-001
  3.9400000e-001  3.1451767e-001
  3.9500000e-001  3.1713231e-001
  3.9600000e-001  3.1976101e-001
  3.9700000e-001  3.2240379e-001
  3.9800000e-001  3.2506069e-001
  3.9900000e-001  3.2773172e-001
  4.0000000e-001  3.3041692e-001
  4.0100000e-001  3.3311631e-001
  4.0200000e-001  3.3582990e-001
  4.0300000e-001  3.3855773e-001
  4.0400000e-001  3.4129982e-001
  4.0500000e-001  3.4405619e-001
  4.0600000e-001  3.4682687e-001
  4.0700000e-001  3.4961188e-001
  4.0800000e-001  3.5241125e-001
  4.0900000e-001  3.5522499e-001
  4.1000000e-001  3.5805313e-001
  4.1100000e-001  3.6089569e-001
  4.1200000e-001  3.6375270e-001
  4.1300000e-001  3.6662417e-001
  4.1400000e-001  3.6951013e-001
  4.1500000e-001  3.7241061e-001
  4.1600000e-001  3.7532561e-001
  4.1700000e-001  3.7825516e-001
  4.1800000e-001  3.8119929e-001
  4.1900000e-001  3.8415801e-001
  4.2000000e-001  3.8713135e-001
  4.2100000e-001  3.9011932e-001
  4.2200000e-001  3.9312194e-001
  4.2300000e-001  3.9613924e-001
  4.2400000e-001  3.9917124e-001
  4.2500000e-001  4.0221794e-001
  4.2600000e-001  4.0527938e-001
  4.2700000e-001  4.0835556e-001
  4.2800000e-001  4.1144652e-001
  4.2900000e-001  4.1455226e-001
  4.3000000e-001  4.1767281e-001
  4.3100000e-001  4.2080818e-001
  4.3200000e-001  4.2395838e-001
  4.3300000e-001  4.2712345e-001
  4.3400000e-001  4.3030339e-001
  4.3500000e-001  4.3349821e-001
  4.3600000e-001  4.3670795e-001
  4.3700000e-001  4.3993261e-001
  4.3800000e-001  4.4317220e-001
  4.3900000e-001  4.4642675e-001
  4.4000000e-001  4.4969627e-001
  4.4100000e-001  4.5298077e-001
  4.4200000e-001  4.5628027e-001
  4.4300000e-001  4.5959478e-001
  4.4400000e-001  4.6292432e-001
  4.4500000e-001  4.6626891e-001
  4.4600000e-001  4.6962854e-001
  4.4700000e-001  4.7300324e-001
  4.4800000e-001  4.7639303e-001
  4.4900000e-001  4.7979790e-001
  4.5000000e-001  4.8321789e-001
  4.5100000e-001  4.8665298e-001
  4.5200000e-001  4.9010321e-001
  4.5300000e-001  4.9356858e-001
  4.5400000e-001  4.9704911e-001
  4.5500000e-001  5.0054479e-001
  4.5600000e-001  5.0405565e-001
  4.5700000e-001  5.0758169e-001
  4.5800000e-001  5.1112293e-001
  4.5900000e-001  5.1467936e-001
  4.6000000e-001  5.1825102e-001
  4.6100000e-001  5.2183789e-001
  4.6200000e-001  5.2543999e-001
  4.6300000e-001  5.2905734e-001
  4.6400000e-001  5.3268992e-001
  4.6500000e-001  5.3633777e-001
  4.6600000e-001  5.4000087e-001
  4.6700000e-001  5.4367925e-001
  4.6800000e-001  5.4737290e-001
  4.6900000e-001  5.5108183e-001
  4.7000000e-001  5.5480606e-001
  4.7100000e-001  5.5854557e-001
  4.7200000e-001  5.6230039e-001
  4.7300000e-001  5.6607051e-001
  4.7400000e-001  5.6985594e-001
  4.7500000e-001  5.7365668e-001
  4.7600000e-001  5.7747275e-001
  4.7700000e-001  5.8130413e-001
  4.7800000e-001  5.8515084e-001
  4.7900000e-001  5.8901288e-001
  4.8000000e-001  5.9289025e-001
  4.8100000e-001  5.9678295e-001
  4.8200000e-001  6.0069099e-001
  4.8300000e-001  6.0461437e-001
  4.8400000e-001  6.0855308e-001
  4.8500000e-001  6.1250713e-001
  4.8600000e-001  6.1647653e-001
  4.8700000e-001  6.2046126e-001
  4.8800000e-001  6.2446133e-001
  4.8900000e-001  6.2847674e-001
  4.9000000e-001  6.3250749e-001
  4.9100000e-001  6.3655358e-001
  4.9200000e-001  6.4061500e-001
  4.9300000e-001  6.4469176e-001
  4.9400000e-001  6.4878384e-001
  4.9500000e-001  6.5289126e-001
  4.9600000e-001  6.5701400e-001
  4.9700000e-001  6.6115206e-001
  4.9800000e-001  6.6530543e-001
  4.9900000e-001  6.6947413e-001
  5.0000000e-001  6.7365812e-001
  5.0100000e-001  6.7785742e-001
  5.0200000e-001  6.8207202e-001
  5.0300000e-001  6.8630191e-001
  5.0400000e-001  6.9054709e-001
  5.0500000e-001  6.9480754e-001
  5.0600000e-001  6.9908326e-001
  5.0700000e-001  7.0337425e-001
  5.0800000e-001  7.0768049e-001
  5.0900000e-001  7.1200198e-001
  5.1000000e-001  7.1633871e-001
  5.1100000e-001  7.2069066e-001
  5.1200000e-001  7.2505783e-001
  5.1300000e-001  7.2944022e-001
  5.1400000e-001  7.3383780e-001
  5.1500000e-001  7.3825056e-001
  5.1600000e-001  7.4267851e-001
  5.1700000e-001  7.4712161e-001
  5.1800000e-001  7.5157987e-001
  5.1900000e-001  7.5605327e-001
  5.2000000e-001  7.6054179e-001
  5.2100000e-001  7.6504543e-001
  5.2200000e-001  7.6956416e-001
  5.2300000e-001  7.7409797e-001
  5.2400000e-001  7.7864685e-001
  5.2500000e-001  7.8321079e-001
  5.2600000e-001  7.8778976e-001
  5.2700000e-001  7.9238375e-001
  5.2800000e-001  7.9699275e-001
  5.2900000e-001  8.0161673e-001
  5.3000000e-001  8.0625568e-001
  5.3100000e-001  8.1090957e-001
  5.3200000e-001  8.1557840e-001
  5.3300000e-001  8.2026214e-001
  5.3400000e-001  8.2496078e-001
  5.3500000e-001  8.2967428e-001
  5.3600000e-001  8.3440263e-001
  5.3700000e-001  8.3914582e-001
  5.3800000e-001  8.4390381e-001
  5.3900000e-001  8.4867659e-001
  5.4000000e-001  8.5346413e-001
  5.4100000e-001  8.5826641e-001
  5.4200000e-001  8.6308340e-001
  5.4300000e-001  8.6791509e-001
  5.4400000e-001  8.7276144e-001
  5.4500000e-001  8.7762244e-001
  5.4600000e-001  8.8249805e-001
  5.4700000e-001  8.8738825e-001
  5.4800000e-001  8.9229301e-001
  5.4900000e-001  8.9721231e-001
  5.5000000e-001  9.0214611e-001
  5.5100000e-001  9.0709439e-001
  5.5200000e-001  9.1205712e-001
  5.5300000e-001  9.1703427e-001
  5.5400000e-001  9.2202581e-001
  5.5500000e-001  9.2703171e-001
  5.5600000e-001  9.3205194e-001
  5.5700000e-001  9.3708646e-001
  5.5800000e-001  9.4213524e-001
  5.5900000e-001  9.4719826e-001
  5.6000000e-001  9.5227547e-001
  5.6100000e-001  9.5736684e-001
  5.6200000e-001  9.6247235e-001
  5.6300000e-001  9.6759194e-001
  5.6400000e-001  9.7272559e-001
  5.6500000e-001  9.7787327e-001
  5.6600000e-001  9.8303492e-001
  5.6700000e-001  9.8821052e-001
  5.6800000e-001  9.9340003e-001
  5.6900000e-001  9.9860341e-001
  5.7000000e-001  1.0038206e+000
  5.7100000e-001  1.0090516e+000
  5.7200000e-001  1.0142964e+000
  5.7300000e-001  1.0195548e+000
  5.7400000e-001  1.0248269e+000
  5.7500000e-001  1.0301127e+000
  5.7600000e-001  1.0354120e+000
  5.7700000e-001  1.0407248e+000
  5.7800000e-001  1.0460512e+000
  5.7900000e-001  1.0513910e+000
  5.8000000e-001  1.0567442e+000
  5.8100000e-001  1.0621107e+000
  5.8200000e-001  1.0674906e+000
  5.8300000e-001  1.0728837e+000
  5.8400000e-001  1.0782900e+000
  5.8500000e-001  1.0837095e+000
  5.8600000e-001  1.0891421e+000
  5.8700000e-001  1.0945877e+000
  5.8800000e-001  1.1000464e+000
  5.8900000e-001  1.1055180e+000
  5.9000000e-001  1.1110026e+000
  5.9100000e-001  1.1165000e+000
  5.9200000e-001  1.1220102e+000
  5.9300000e-001  1.1275331e+000
  5.9400000e-001  1.1330687e+000
  5.9500000e-001  1.1386169e+000
  5.9600000e-001  1.1441778e+000
  5.9700000e-001  1.1497511e+000
  5.9800000e-001  1.1553369e+000
  5.9900000e-001  1.1609351e+000
  6.0000000e-001  1.1665457e+000
  6.0100000e-001  1.1721685e+000
  6.0200000e-001  1.1778036e+000
  6.0300000e-001  1.1834508e+000
  6.0400000e-001  1.1891101e+000
  6.0500000e-001  1.1947814e+000
  6.0600000e-001  1.2004647e+000
  6.0700000e-001  1.2061599e+000
  6.0800000e-001  1.2118670e+000
  6.0900000e-001  1.2175858e+000
  6.1000000e-001  1.2233163e+000
  6.1100000e-001  1.2290585e+000
  6.1200000e-001  1.2348122e+000
  6.1300000e-001  1.2405774e+000
  6.1400000e-001  1.2463541e+000
  6.1500000e-001  1.2521421e+000
  6.1600000e-001  1.2579413e+000
  6.1700000e-001  1.2637518e+000
  6.1800000e-001  1.2695734e+000
  6.1900000e-001  1.2754061e+000
  6.2000000e-001  1.2812498e+000
  6.2100000e-001  1.2871044e+000
  6.2200000e-001  1.2929698e+000
  6.2300000e-001  1.2988459e+000
  6.2400000e-001  1.3047327e+000
  6.2500000e-001  1.3106302e+000
  6.2600000e-001  1.3165381e+000
  6.2700000e-001  1.3224565e+000
  6.2800000e-001  1.3283852e+000
  6.2900000e-001  1.3343241e+000
  6.3000000e-001  1.3402733e+000
  6.3100000e-001  1.3462325e+000
  6.3200000e-001  1.3522018e+000
  6.3300000e-001  1.3581810e+000
  6.3400000e-001  1.3641700e+000
  6.3500000e-001  1.3701687e+000
  6.3600000e-001  1.3761771e+000
  6.3700000e-001  1.3821951e+000
  6.3800000e-001  1.3882225e+000
  6.3900000e-001  1.3942593e+000
  6.4000000e-001  1.4003054e+000
  6.4100000e-001  1.4063607e+000
  6.4200000e-001  1.4124251e+000
  6.4300000e-001  1.4184985e+000
  6.4400000e-001  1.4245807e+000
  6.4500000e-001  1.4306718e+000
  6.4600000e-001  1.4367715e+000
  6.4700000e-001  1.4428799e+000
  6.4800000e-001  1.4489967e+000
  6.4900000e-001  1.4551220e+000
  6.5000000e-001  1.4612555e+000
  6.5100000e-001  1.4673972e+000
  6.5200000e-001  1.4735470e+000
  6.5300000e-001  1.4797047e+000
  6.5400000e-001  1.4858703e+000
  6.5500000e-001  1.4920437e+000
  6.5600000e-001  1.4982246e+000
  6.5700000e-001  1.5044132e+000
  6.5800000e-001  1.5106091e+000
  6.5900000e-001  1.5168123e+000
  6.6000000e-001  1.5230227e+000
  6.6100000e-001  1.5292402e+000
  6.6200000e-001  1.5354646e+000
  6.6300000e-001  1.5416958e+000
  6.6400000e-001  1.5479338e+000
  6.6500000e-001  1.5541783e+000
  6.6600000e-001  1.5604294e+000
  6.6700000e-001  1.5666867e+000
  6.6800000e-001  1.5729503e+000
  6.6900000e-001  1.5792199e+000
  6.7000000e-001  1.5854956e+000
  6.7100000e-001  1.5917770e+000
  6.7200000e-001  1.5980642e+000
  6.7300000e-001  1.6043569e+000
  6.7400000e-001  1.6106551e+000
  6.7500000e-001  1.6169585e+000
  6.7600000e-001  1.6232672e+000
  6.7700000e-001  1.6295809e+000
  6.7800000e-001  1.6358995e+000
  6.7900000e-001  1.6422228e+000
  6.8000000e-001  1.6485508e+000
  6.8100000e-001  1.6548832e+000
  6.8200000e-001  1.6612200e+000
  6.8300000e-001  1.6675609e+000
  6.8400000e-001  1.6739059e+000
  6.8500000e-001  1.6802548e+000
  6.8600000e-001  1.6866074e+000
  6.8700000e-001  1.6929637e+000
  6.8800000e-001  1.6993233e+000
  6.8900000e-001  1.7056863e+000
  6.9000000e-001  1.7120524e+000
  6.9100000e-001  1.7184215e+000
  6.9200000e-001  1.7247934e+000
  6.9300000e-001  1.7311679e+000
  6.9400000e-001  1.7375450e+000
  6.9500000e-001  1.7439244e+000
  6.9600000e-001  1.7503060e+000
  6.9700000e-001  1.7566896e+000
  6.9800000e-001  1.7630750e+000
  6.9900000e-001  1.7694621e+000
  7.0000000e-001  1.7758507e+000
  7.0100000e-001  1.7822407e+000
  7.0200000e-001  1.7886318e+000
  7.0300000e-001  1.7950238e+000
  7.0400000e-001  1.8014167e+000
  7.0500000e-001  1.8078103e+000
  7.0600000e-001  1.8142042e+000
  7.0700000e-001  1.8205985e+000
  7.0800000e-001  1.8269928e+000
  7.0900000e-001  1.8333870e+000
  7.1000000e-001  1.8397809e+000
  7.1100000e-001  1.8461743e+000
  7.1200000e-001  1.8525671e+000
  7.1300000e-001  1.8589590e+000
  7.1400000e-001  1.8653499e+000
  7.1500000e-001  1.8717395e+000
  7.1600000e-001  1.8781276e+000
  7.1700000e-001  1.8845141e+000
  7.1800000e-001  1.8908987e+000
  7.1900000e-001  1.8972813e+000
  7.2000000e-001  1.9036616e+000
  7.2100000e-001  1.9100395e+000
  7.2200000e-001  1.9164146e+000
  7.2300000e-001  1.9227869e+000
  7.2400000e-001  1.9291561e+000
  7.2500000e-001  1.9355219e+000
  7.2600000e-001  1.9418842e+000
  7.2700000e-001  1.9482427e+000
  7.2800000e-001  1.9545973e+000
  7.2900000e-001  1.9609476e+000
  7.3000000e-001  1.9672935e+000
  7.3100000e-001  1.9736347e+000
  7.3200000e-001  1.9799711e+000
  7.3300000e-001  1.9863023e+000
  7.3400000e-001  1.9926281e+000
  7.3500000e-001  1.9989483e+000
  7.3600000e-001  2.0052627e+000
  7.3700000e-001  2.0115711e+000
  7.3800000e-001  2.0178730e+000
  7.3900000e-001  2.0241685e+000
  7.4000000e-001  2.0304570e+000
  7.4100000e-001  2.0367385e+000
  7.4200000e-001  2.0430127e+000
  7.4300000e-001  2.0492793e+000
  7.4400000e-001  2.0555380e+000
  7.4500000e-001  2.0617886e+000
  7.4600000e-001  2.0680309e+000
  7.4700000e-001  2.0742645e+000
  7.4800000e-001  2.0804892e+000
  7.4900000e-001  2.0867047e+000
  7.5000000e-001  2.0929107e+000
  7.5100000e-001  2.0991070e+000
  7.5200000e-001  2.1052933e+000
  7.5300000e-001  2.1114693e+000
  7.5400000e-001  2.1176346e+000
  7.5500000e-001  2.1237892e+000
  7.5600000e-001  2.1299325e+000
  7.5700000e-001  2.1360644e+000
  7.5800000e-001  2.1421845e+000
  7.5900000e-001  2.1482926e+000
  7.6000000e-001  2.1543882e+000
  7.6100000e-001  2.1604713e+000
  7.6200000e-001  2.1665413e+000
  7.6300000e-001  2.1725980e+000
  7.6400000e-001  2.1786411e+000
  7.6500000e-001  2.1846703e+000
  7.6600000e-001  2.1906853e+000
  7.6700000e-001  2.1966856e+000
  7.6800000e-001  2.2026710e+000
  7.6900000e-001  2.2086412e+000
  7.7000000e-001  2.2145959e+000
  7.7100000e-001  2.2205346e+000
  7.7200000e-001  2.2264570e+000
  7.7300000e-001  2.2323628e+000
  7.7400000e-001  2.2382517e+000
  7.7500000e-001  2.2441233e+000
  7.7600000e-001  2.2499771e+000
  7.7700000e-001  2.2558130e+000
  7.7800000e-001  2.2616305e+000
  7.7900000e-001  2.2674292e+000
  7.8000000e-001  2.2732087e+000
  7.8100000e-001  2.2789688e+000
  7.8200000e-001  2.2847089e+000
  7.8300000e-001  2.2904288e+000
  7.8400000e-001  2.2961280e+000
  7.8500000e-001  2.3018061e+000
  7.8600000e-001  2.3074628e+000
  7.8700000e-001  2.3130976e+000
  7.8800000e-001  2.3187102e+000
  7.8900000e-001  2.3243001e+000
  7.9000000e-001  2.3298668e+000
  7.9100000e-001  2.3354101e+000
  7.9200000e-001  2.3409295e+000
  7.9300000e-001  2.3464245e+000
  7.9400000e-001  2.3518946e+000
  7.9500000e-001  2.3573396e+000
  7.9600000e-001  2.3627589e+000
  7.9700000e-001  2.3681520e+000
  7.9800000e-001  2.3735186e+000
  7.9900000e-001  2.3788582e+000
  8.0000000e-001  2.3841702e+000
  8.0100000e-001  2.3894543e+000
  8.0200000e-001  2.3947100e+000
  8.0300000e-001  2.3999367e+000
  8.0400000e-001  2.4051341e+000
  8.0500000e-001  2.4103016e+000
  8.0600000e-001  2.4154386e+000
  8.0700000e-001  2.4205448e+000
  8.0800000e-001  2.4256196e+000
  8.0900000e-001  2.4306625e+000
  8.1000000e-001  2.4356730e+000
  8.1100000e-001  2.4406505e+000
  8.1200000e-001  2.4455946e+000
  8.1300000e-001  2.4505046e+000
  8.1400000e-001  2.4553801e+000
  8.1500000e-001  2.4602204e+000
  8.1600000e-001  2.4650251e+000
  8.1700000e-001  2.4697936e+000
  8.1800000e-001  2.4745253e+000
  8.1900000e-001  2.4792196e+000
  8.2000000e-001  2.4838759e+000
  8.2100000e-001  2.4884937e+000
  8.2200000e-001  2.4930724e+000
  8.2300000e-001  2.4976113e+000
  8.2400000e-001  2.5021098e+000
  8.2500000e-001  2.5065673e+000
  8.2600000e-001  2.5109832e+000
  8.2700000e-001  2.5153569e+000
  8.2800000e-001  2.5196877e+000
  8.2900000e-001  2.5239749e+000
  8.3000000e-001  2.5282179e+000
  8.3100000e-001  2.5324160e+000
  8.3200000e-001  2.5365685e+000
  8.3300000e-001  2.5406748e+000
  8.3400000e-001  2.5447342e+000
  8.3500000e-001  2.5487459e+000
  8.3600000e-001  2.5527092e+000
  8.3700000e-001  2.5566234e+000
  8.3800000e-001  2.5604878e+000
  8.3900000e-001  2.5643017e+000
  8.4000000e-001  2.5680642e+000
  8.4100000e-001  2.5717746e+000
  8.4200000e-001  2.5754322e+000
  8.4300000e-001  2.5790361e+000
  8.4400000e-001  2.5825856e+000
  8.4500000e-001  2.5860798e+000
  8.4600000e-001  2.5895179e+000
  8.4700000e-001  2.5928992e+000
  8.4800000e-001  2.5962227e+000
  8.4900000e-001  2.5994876e+000
  8.5000000e-001  2.6026930e+000
  8.5100000e-001  2.6058381e+000
  8.5200000e-001  2.6089219e+000
  8.5300000e-001  2.6119436e+000
  8.5400000e-001  2.6149022e+000
  8.5500000e-001  2.6177969e+000
  8.5600000e-001  2.6206266e+000
  8.5700000e-001  2.6233904e+000
  8.5800000e-001  2.6260873e+000
  8.5900000e-001  2.6287163e+000
  8.6000000e-001  2.6312765e+000
  8.6100000e-001  2.6337668e+000
  8.6200000e-001  2.6361861e+000
  8.6300000e-001  2.6385335e+000
  8.6400000e-001  2.6408078e+000
  8.6500000e-001  2.6430080e+000
  8.6600000e-001  2.6451329e+000
  8.6700000e-001  2.6471815e+000
  8.6800000e-001  2.6491526e+000
  8.6900000e-001  2.6510450e+000
  8.7000000e-001  2.6528575e+000
  8.7100000e-001  2.6545890e+000
  8.7200000e-001  2.6562382e+000
  8.7300000e-001  2.6578040e+000
  8.7400000e-001  2.6592849e+000
  8.7500000e-001  2.6606798e+000
  8.7600000e-001  2.6619874e+000
  8.7700000e-001  2.6632063e+000
  8.7800000e-001  2.6643351e+000
  8.7900000e-001  2.6653726e+000
  8.8000000e-001  2.6663172e+000
  8.8100000e-001  2.6671676e+000
  8.8200000e-001  2.6679223e+000
  8.8300000e-001  2.6685798e+000
  8.8400000e-001  2.6691387e+000
  8.8500000e-001  2.6695973e+000
  8.8600000e-001  2.6699542e+000
  8.8700000e-001  2.6702077e+000
  8.8800000e-001  2.6703562e+000
  8.8900000e-001  2.6703981e+000
  8.9000000e-001  2.6703316e+000
  8.9100000e-001  2.6701550e+000
  8.9200000e-001  2.6698667e+000
  8.9300000e-001  2.6694647e+000
  8.9400000e-001  2.6689472e+000
  8.9500000e-001  2.6683124e+000
  8.9600000e-001  2.6675584e+000
  8.9700000e-001  2.6666832e+000
  8.9800000e-001  2.6656849e+000
  8.9900000e-001  2.6645613e+000
  9.0000000e-001  2.6633104e+000
  9.0100000e-001  2.6619301e+000
  9.0200000e-001  2.6604183e+000
  9.0300000e-001  2.6587726e+000
  9.0400000e-001  2.6569908e+000
  9.0500000e-001  2.6550707e+000
  9.0600000e-001  2.6530097e+000
  9.0700000e-001  2.6508055e+000
  9.0800000e-001  2.6484556e+000
  9.0900000e-001  2.6459574e+000
  9.1000000e-001  2.6433083e+000
  9.1100000e-001  2.6405056e+000
  9.1200000e-001  2.6375466e+000
  9.1300000e-001  2.6344285e+000
  9.1400000e-001  2.6311483e+000
  9.1500000e-001  2.6277030e+000
  9.1600000e-001  2.6240897e+000
  9.1700000e-001  2.6203052e+000
  9.1800000e-001  2.6163463e+000
  9.1900000e-001  2.6122096e+000
  9.2000000e-001  2.6078919e+000
  9.2100000e-001  2.6033895e+000
  9.2200000e-001  2.5986989e+000
  9.2300000e-001  2.5938164e+000
  9.2400000e-001  2.5887382e+000
  9.2500000e-001  2.5834604e+000
  9.2600000e-001  2.5779789e+000
  9.2700000e-001  2.5722896e+000
  9.2800000e-001  2.5663881e+000
  9.2900000e-001  2.5602701e+000
  9.3000000e-001  2.5539309e+000
  9.3100000e-001  2.5473659e+000
  9.3200000e-001  2.5405701e+000
  9.3300000e-001  2.5335385e+000
  9.3400000e-001  2.5262659e+000
  9.3500000e-001  2.5187469e+000
  9.3600000e-001  2.5109759e+000
  9.3700000e-001  2.5029470e+000
  9.3800000e-001  2.4946543e+000
  9.3900000e-001  2.4860916e+000
  9.4000000e-001  2.4772523e+000
  9.4100000e-001  2.4681297e+000
  9.4200000e-001  2.4587169e+000
  9.4300000e-001  2.4490065e+000
  9.4400000e-001  2.4389910e+000
  9.4500000e-001  2.4286625e+000
  9.4600000e-001  2.4180127e+000
  9.4700000e-001  2.4070331e+000
  9.4800000e-001  2.3957148e+000
  9.4900000e-001  2.3840482e+000
  9.5000000e-001  2.3720237e+000
  9.5100000e-001  2.3596309e+000
  9.5200000e-001  2.3468591e+000
  9.5300000e-001  2.3336969e+000
  9.5400000e-001  2.3201325e+000
  9.5500000e-001  2.3061534e+000
  9.5600000e-001  2.2917464e+000
  9.5700000e-001  2.2768977e+000
  9.5800000e-001  2.2615925e+000
  9.5900000e-001  2.2458155e+000
  9.6000000e-001  2.2295502e+000
  9.6100000e-001  2.2127792e+000
  9.6200000e-001  2.1954840e+000
  9.6300000e-001  2.1776451e+000
  9.6400000e-001  2.1592415e+000
  9.6500000e-001  2.1402508e+000
  9.6600000e-001  2.1206492e+000
  9.6700000e-001  2.1004111e+000
  9.6800000e-001  2.0795090e+000
  9.6900000e-001  2.0579132e+000
  9.7000000e-001  2.0355918e+000
  9.7100000e-001  2.0125104e+000
  9.7200000e-001  1.9886313e+000
  9.7300000e-001  1.9639138e+000
  9.7400000e-001  1.9383133e+000
  9.7500000e-001  1.9117811e+000
  9.7600000e-001  1.8842636e+000
  9.7700000e-001  1.8557016e+000
  9.7800000e-001  1.8260294e+000
  9.7900000e-001  1.7951741e+000
  9.8000000e-001  1.7630539e+000
  9.8100000e-001  1.7295767e+000
  9.8200000e-001  1.6946384e+000
  9.8300000e-001  1.6581202e+000
  9.8400000e-001  1.6198855e+000
  9.8500000e-001  1.5797762e+000
  9.8600000e-001  1.5376074e+000
  9.8700000e-001  1.4931604e+000
  9.8800000e-001  1.4461733e+000
  9.8900000e-001  1.3963283e+000
  9.9000000e-001  1.3432330e+000
  9.9100000e-001  1.2863929e+000
  9.9200000e-001  1.2251707e+000
  9.9300000e-001  1.1587192e+000
  9.9400000e-001  1.0858713e+000
  9.9500000e-001  1.0049383e+000
  9.9600000e-001  9.1331250e-001
  9.9700000e-001  8.0656738e-001
  9.9800000e-001  6.7596763e-001
  9.9900000e-001  4.9851849e-001
  1.0000000e+000  0.0000000e+000


==> K1.txt <==
  0.0000000e+000  3.0003178e+001
  1.0000000e+000  3.0004740e+001
  2.0000000e+000  3.0007071e+001
  3.0000000e+000  3.0010548e+001
  4.0000000e+000  3.0015734e+001
  5.0000000e+000  3.0023467e+001
  6.0000000e+000  3.0034997e+001
  7.0000000e+000  3.0052183e+001
  8.0000000e+000  3.0077791e+001
  9.0000000e+000  3.0115923e+001
  1.0000000e+001  3.0172656e+001
  1.1000000e+001  3.0256947e+001
  1.2000000e+001  3.0381934e+001
  1.3000000e+001  3.0566716e+001
  1.4000000e+001  3.0838694e+001
  1.5000000e+001  3.1236389e+001
  1.6000000e+001  3.1812272e+001
  1.7000000e+001  3.2634224e+001
  1.8000000e+001  3.3782668e+001
  1.9000000e+001  3.5337850e+001
  2.0000000e+001  3.7349551e+001
  2.1000000e+001  3.9783465e+001
  2.2000000e+001  4.2452611e+001
  2.3000000e+001  4.4973679e+001
  2.4000000e+001  4.6818252e+001
  2.5000000e+001  4.7500000e+001
  2.6000000e+001  4.6818252e+001
  2.7000000e+001  4.4973679e+001
  2.8000000e+001  4.2452611e+001
  2.9000000e+001  3.9783465e+001
  3.0000000e+001  3.7349551e+001
  3.1000000e+001  3.5337850e+001
  3.2000000e+001  3.3782668e+001
  3.3000000e+001  3.2634224e+001
  3.4000000e+001  3.1812272e+001
  3.5000000e+001  3.1236389e+001
  3.6000000e+001  3.0838694e+001
  3.7000000e+001  3.0566716e+001
  3.8000000e+001  3.0381934e+001
  3.9000000e+001  3.0256947e+001
  4.0000000e+001  3.0172656e+001
  4.1000000e+001  3.0115923e+001
  4.2000000e+001  3.0077791e+001
  4.3000000e+001  3.0052183e+001
  4.4000000e+001  3.0034997e+001
  4.5000000e+001  3.0023467e+001
  4.6000000e+001  3.0015734e+001
  4.7000000e+001  3.0010548e+001
  4.8000000e+001  3.0007071e+001
  4.9000000e+001  3.0004740e+001
  5.0000000e+001  3.0003178e+001


==> K2.txt <==
  0.0000000e+000  4.7502383e+001
  1.0000000e+000  4.7503555e+001
  2.0000000e+000  4.7505303e+001
  3.0000000e+000  4.7507911e+001
  4.0000000e+000  4.7511800e+001
  5.0000000e+000  4.7517600e+001
  6.0000000e+000  4.7526247e+001
  7.0000000e+000  4.7539137e+001
  8.0000000e+000  4.7558343e+001
  9.0000000e+000  4.7586943e+001
  1.0000000e+001  4.7629492e+001
  1.1000000e+001  4.7692710e+001
  1.2000000e+001  4.7786450e+001
  1.3000000e+001  4.7925037e+001
  1.4000000e+001  4.8129020e+001
  1.5000000e+001  4.8427292e+001
  1.6000000e+001  4.8859204e+001
  1.7000000e+001  4.9475668e+001
  1.8000000e+001  5.0337001e+001
  1.9000000e+001  5.1503387e+001
  2.0000000e+001  5.3012163e+001
  2.1000000e+001  5.4837599e+001
  2.2000000e+001  5.6839458e+001
  2.3000000e+001  5.8730259e+001
  2.4000000e+001  6.0113689e+001
  2.5000000e+001  6.0625000e+001
  2.6000000e+001  6.0113689e+001
  2.7000000e+001  5.8730259e+001
  2.8000000e+001  5.6839458e+001
  2.9000000e+001  5.4837599e+001
  3.0000000e+001  5.3012163e+001
  3.1000000e+001  5.1503387e+001
  3.2000000e+001  5.0337001e+001
  3.3000000e+001  4.9475668e+001
  3.4000000e+001  4.8859204e+001
  3.5000000e+001  4.8427292e+001
  3.6000000e+001  4.8129020e+001
  3.7000000e+001  4.7925037e+001
  3.8000000e+001  4.7786450e+001
  3.9000000e+001  4.7692710e+001
  4.0000000e+001  4.7629492e+001
  4.1000000e+001  4.7586943e+001
  4.2000000e+001  4.7558343e+001
  4.3000000e+001  4.7539137e+001
  4.4000000e+001  4.7526247e+001
  4.5000000e+001  4.7517600e+001
  4.6000000e+001  4.7511800e+001
  4.7000000e+001  4.7507911e+001
  4.8000000e+001  4.7505303e+001
  4.9000000e+001  4.7503555e+001
  5.0000000e+001  4.7502383e+001


==> K3.txt <==
  0.0000000e+000  8.2500794e+001
  1.0000000e+000  8.2501185e+001
  2.0000000e+000  8.2501768e+001
  3.0000000e+000  8.2502637e+001
  4.0000000e+000  8.2503933e+001
  5.0000000e+000  8.2505867e+001
  6.0000000e+000  8.2508749e+001
  7.0000000e+000  8.2513046e+001
  8.0000000e+000  8.2519448e+001
  9.0000000e+000  8.2528981e+001
  1.0000000e+001  8.2543164e+001
  1.1000000e+001  8.2564237e+001
  1.2000000e+001  8.2595483e+001
  1.3000000e+001  8.2641679e+001
  1.4000000e+001  8.2709673e+001
  1.5000000e+001  8.2809097e+001
  1.6000000e+001  8.2953068e+001
  1.7000000e+001  8.3158556e+001
  1.8000000e+001  8.3445667e+001
  1.9000000e+001  8.3834462e+001
  2.0000000e+001  8.4337388e+001
  2.1000000e+001  8.4945866e+001
  2.2000000e+001  8.5613153e+001
  2.3000000e+001  8.6243420e+001
  2.4000000e+001  8.6704563e+001
  2.5000000e+001  8.6875000e+001
  2.6000000e+001  8.6704563e+001
  2.7000000e+001  8.6243420e+001
  2.8000000e+001  8.5613153e+001
  2.9000000e+001  8.4945866e+001
  3.0000000e+001  8.4337388e+001
  3.1000000e+001  8.3834462e+001
  3.2000000e+001  8.3445667e+001
  3.3000000e+001  8.3158556e+001
  3.4000000e+001  8.2953068e+001
  3.5000000e+001  8.2809097e+001
  3.6000000e+001  8.2709673e+001
  3.7000000e+001  8.2641679e+001
  3.8000000e+001  8.2595483e+001
  3.9000000e+001  8.2564237e+001
  4.0000000e+001  8.2543164e+001
  4.1000000e+001  8.2528981e+001
  4.2000000e+001  8.2519448e+001
  4.3000000e+001  8.2513046e+001
  4.4000000e+001  8.2508749e+001
  4.5000000e+001  8.2505867e+001
  4.6000000e+001  8.2503933e+001
  4.7000000e+001  8.2502637e+001
  4.8000000e+001  8.2501768e+001
  4.9000000e+001  8.2501185e+001
  5.0000000e+001  8.2500794e+001

